A Koopman Operator Approach to Data-Driven Control of Semilinear Parabolic Systems

This paper is concerned with the data-driven stabilization of unknown boundary controlled semilinear parabolic systems. The nonlinear dynamics of the system are lifted using a finite number of eigenfunctionals of the Koopman operator related to the autonomous semilinear PDE. This results in a novel data-driven finite-dimensional model of the lifted dynamics, which is amenable to apply design procedures for finite-dimensional systems to stabilize the semilinear parabolic system. In order to facilitate this, a bilinearization of the lifted dynamics is considered and feedback linearization is applied for the data-driven stabilization of the semilinear parabolic PDE. This reveals a novel connection between the assignment of eigenfunctionals to the closed-loop Koopman operator and feedback linearization. By making use of a modal representation, exponential stability of the closed-loop system in the presence of errors resulting from the data-driven computation of eigenfunctionals and the bilinearization is verified. The data-driven controller directly follows from applying generalized eDMD to state data available for the semilinear parabolic PDE. An example of an unstable semilinear reaction-diffusion system with finite-time blow up demonstrates the novel data-driven stabilization approach.

==> data/dmdEvs.dat <==
x	y
4.0507	0
2.322	0
1.1342	0
0.51769	0
-9.1727	0


==> data/phiErr.dat <==
t	y1
1	2.5155
2	2.0881
3	1.5277


==> data/phiErr2.dat <==
t	y1
4	0.26063
5	0.31718


==> data/phiErr3.dat <==
t	y1
1	0.85556
2	0.3523
3	0.17994


==> data/realEvs.dat <==
x	y
0.5	0
-9.3696	0
-38.978	0


==> data/stable.dat <==
   0.0000000e+00	   0.0000000e+00	   1.1624918e+00	
   0.0000000e+00	   4.0000000e-02	   1.1614475e+00	
   0.0000000e+00	   8.0000000e-02	   1.1582657e+00	
   0.0000000e+00	   1.2000000e-01	   1.1528288e+00	
   0.0000000e+00	   1.6000000e-01	   1.1450811e+00	
   0.0000000e+00	   2.0000000e-01	   1.1350199e+00	
   0.0000000e+00	   2.4000000e-01	   1.1226953e+00	
   0.0000000e+00	   2.8000000e-01	   1.1081699e+00	
   0.0000000e+00	   3.2000000e-01	   1.0916271e+00	
   0.0000000e+00	   3.6000000e-01	   1.0732712e+00	
   0.0000000e+00	   4.0000000e-01	   1.0533382e+00	
   0.0000000e+00	   4.4000000e-01	   1.0320981e+00	
   0.0000000e+00	   4.8000000e-01	   1.0098524e+00	
   0.0000000e+00	   5.2000000e-01	   9.8692790e-01	
   0.0000000e+00	   5.6000000e-01	   9.6368939e-01	
   0.0000000e+00	   6.0000000e-01	   9.4051607e-01	
   0.0000000e+00	   6.4000000e-01	   9.1779093e-01	
   0.0000000e+00	   6.8000000e-01	   8.9590381e-01	
   0.0000000e+00	   7.2000000e-01	   8.7524766e-01	
   0.0000000e+00	   7.6000000e-01	   8.5622057e-01	
   0.0000000e+00	   8.0000000e-01	   8.3924001e-01	
   0.0000000e+00	   8.4000000e-01	   8.2463971e-01	
   0.0000000e+00	   8.8000000e-01	   8.1276364e-01	
   0.0000000e+00	   9.2000000e-01	   8.0393030e-01	
   0.0000000e+00	   9.6000000e-01	   7.9843079e-01	
   0.0000000e+00	   1.0000000e+00	   7.9651237e-01	
   2.4000000e-01	   0.0000000e+00	   1.0869491e+00	
   2.4000000e-01	   4.0000000e-02	   1.0856266e+00	
   2.4000000e-01	   8.0000000e-02	   1.0817355e+00	
   2.4000000e-01	   1.2000000e-01	   1.0752835e+00	
   2.4000000e-01	   1.6000000e-01	   1.0662931e+00	
   2.4000000e-01	   2.0000000e-01	   1.0547926e+00	
   2.4000000e-01	   2.4000000e-01	   1.0408184e+00	
   2.4000000e-01	   2.8000000e-01	   1.0243696e+00	
   2.4000000e-01	   3.2000000e-01	   1.0055326e+00	
   2.4000000e-01	   3.6000000e-01	   9.8437576e-01	
   2.4000000e-01	   4.0000000e-01	   9.6096534e-01	
   2.4000000e-01	   4.4000000e-01	   9.3537094e-01	
   2.4000000e-01	   4.8000000e-01	   9.0766563e-01	
   2.4000000e-01	   5.2000000e-01	   8.7790749e-01	
   2.4000000e-01	   5.6000000e-01	   8.4618281e-01	
   2.4000000e-01	   6.0000000e-01	   8.1260124e-01	
   2.4000000e-01	   6.4000000e-01	   7.7725413e-01	
   2.4000000e-01	   6.8000000e-01	   7.4023352e-01	
   2.4000000e-01	   7.2000000e-01	   7.0163192e-01	
   2.4000000e-01	   7.6000000e-01	   6.6153872e-01	
   2.4000000e-01	   8.0000000e-01	   6.2003338e-01	
   2.4000000e-01	   8.4000000e-01	   5.7724007e-01	
   2.4000000e-01	   8.8000000e-01	   5.3325504e-01	
   2.4000000e-01	   9.2000000e-01	   4.8817413e-01	
   2.4000000e-01	   9.6000000e-01	   4.4209150e-01	
   2.4000000e-01	   1.0000000e+00	   3.9510237e-01	
   4.8000000e-01	   0.0000000e+00	   9.6710071e-01	
   4.8000000e-01	   4.0000000e-02	   9.6589500e-01	
   4.8000000e-01	   8.0000000e-02	   9.6234703e-01	
   4.8000000e-01	   1.2000000e-01	   9.5646254e-01	
   4.8000000e-01	   1.6000000e-01	   9.4825979e-01	
   4.8000000e-01	   2.0000000e-01	   9.3776159e-01	
   4.8000000e-01	   2.4000000e-01	   9.2499724e-01	
   4.8000000e-01	   2.8000000e-01	   9.0996118e-01	
   4.8000000e-01	   3.2000000e-01	   8.9272691e-01	
   4.8000000e-01	   3.6000000e-01	   8.7335131e-01	
   4.8000000e-01	   4.0000000e-01	   8.5188848e-01	
   4.8000000e-01	   4.4000000e-01	   8.2839537e-01	
   4.8000000e-01	   4.8000000e-01	   8.0293166e-01	
   4.8000000e-01	   5.2000000e-01	   7.7554249e-01	
   4.8000000e-01	   5.6000000e-01	   7.4629896e-01	
   4.8000000e-01	   6.0000000e-01	   7.1529414e-01	
   4.8000000e-01	   6.4000000e-01	   6.8260376e-01	
   4.8000000e-01	   6.8000000e-01	   6.4830399e-01	
   4.8000000e-01	   7.2000000e-01	   6.1247120e-01	
   4.8000000e-01	   7.6000000e-01	   5.7517830e-01	
   4.8000000e-01	   8.0000000e-01	   5.3648762e-01	
   4.8000000e-01	   8.4000000e-01	   4.9650543e-01	
   4.8000000e-01	   8.8000000e-01	   4.5531021e-01	
   4.8000000e-01	   9.2000000e-01	   4.1297944e-01	
   4.8000000e-01	   9.6000000e-01	   3.6958824e-01	
   4.8000000e-01	   1.0000000e+00	   3.2521232e-01	
   7.2000000e-01	   0.0000000e+00	   8.3140192e-01	
   7.2000000e-01	   4.0000000e-02	   8.3027794e-01	
   7.2000000e-01	   8.0000000e-02	   8.2697008e-01	
   7.2000000e-01	   1.2000000e-01	   8.2148251e-01	
   7.2000000e-01	   1.6000000e-01	   8.1383029e-01	
   7.2000000e-01	   2.0000000e-01	   8.0403200e-01	
   7.2000000e-01	   2.4000000e-01	   7.9211155e-01	
   7.2000000e-01	   2.8000000e-01	   7.7805931e-01	
   7.2000000e-01	   3.2000000e-01	   7.6193906e-01	
   7.2000000e-01	   3.6000000e-01	   7.4379849e-01	
   7.2000000e-01	   4.0000000e-01	   7.2368208e-01	
   7.2000000e-01	   4.4000000e-01	   7.0163646e-01	
   7.2000000e-01	   4.8000000e-01	   6.7771032e-01	
   7.2000000e-01	   5.2000000e-01	   6.5193776e-01	
   7.2000000e-01	   5.6000000e-01	   6.2437716e-01	
   7.2000000e-01	   6.0000000e-01	   5.9510794e-01	
   7.2000000e-01	   6.4000000e-01	   5.6419268e-01	
   7.2000000e-01	   6.8000000e-01	   5.3169422e-01	
   7.2000000e-01	   7.2000000e-01	   4.9767550e-01	
   7.2000000e-01	   7.6000000e-01	   4.6219587e-01	
   7.2000000e-01	   8.0000000e-01	   4.2530378e-01	
   7.2000000e-01	   8.4000000e-01	   3.8709247e-01	
   7.2000000e-01	   8.8000000e-01	   3.4762779e-01	
   7.2000000e-01	   9.2000000e-01	   3.0697512e-01	
   7.2000000e-01	   9.6000000e-01	   2.6519814e-01	
   7.2000000e-01	   1.0000000e+00	   2.2236210e-01	
   9.6000000e-01	   0.0000000e+00	   6.7113300e-01	
   9.6000000e-01	   4.0000000e-02	   6.7008918e-01	
   9.6000000e-01	   8.0000000e-02	   6.6701730e-01	
   9.6000000e-01	   1.2000000e-01	   6.6192137e-01	
   9.6000000e-01	   1.6000000e-01	   6.5481569e-01	
   9.6000000e-01	   2.0000000e-01	   6.4571795e-01	
   9.6000000e-01	   2.4000000e-01	   6.3465100e-01	
   9.6000000e-01	   2.8000000e-01	   6.2160683e-01	
   9.6000000e-01	   3.2000000e-01	   6.0664589e-01	
   9.6000000e-01	   3.6000000e-01	   5.8981401e-01	
   9.6000000e-01	   4.0000000e-01	   5.7115455e-01	
   9.6000000e-01	   4.4000000e-01	   5.5071338e-01	
   9.6000000e-01	   4.8000000e-01	   5.2853896e-01	
   9.6000000e-01	   5.2000000e-01	   5.0466717e-01	
   9.6000000e-01	   5.6000000e-01	   4.7915729e-01	
   9.6000000e-01	   6.0000000e-01	   4.5208882e-01	
   9.6000000e-01	   6.4000000e-01	   4.2352689e-01	
   9.6000000e-01	   6.8000000e-01	   3.9353824e-01	
   9.6000000e-01	   7.2000000e-01	   3.6219110e-01	
   9.6000000e-01	   7.6000000e-01	   3.2955237e-01	
   9.6000000e-01	   8.0000000e-01	   2.9568164e-01	
   9.6000000e-01	   8.4000000e-01	   2.6067952e-01	
   9.6000000e-01	   8.8000000e-01	   2.2462443e-01	
   9.6000000e-01	   9.2000000e-01	   1.8759669e-01	
   9.6000000e-01	   9.6000000e-01	   1.4967758e-01	
   9.6000000e-01	   1.0000000e+00	   1.1095207e-01	
   1.2000000e+00	   0.0000000e+00	   4.9841117e-01	
   1.2000000e+00	   4.0000000e-02	   4.9753780e-01	
   1.2000000e+00	   8.0000000e-02	   4.9496817e-01	
   1.2000000e+00	   1.2000000e-01	   4.9070755e-01	
   1.2000000e+00	   1.6000000e-01	   4.8477103e-01	
   1.2000000e+00	   2.0000000e-01	   4.7717778e-01	
   1.2000000e+00	   2.4000000e-01	   4.6795250e-01	
   1.2000000e+00	   2.8000000e-01	   4.5709588e-01	
   1.2000000e+00	   3.2000000e-01	   4.4466648e-01	
   1.2000000e+00	   3.6000000e-01	   4.3071191e-01	
   1.2000000e+00	   4.0000000e-01	   4.1527891e-01	
   1.2000000e+00	   4.4000000e-01	   3.9841754e-01	
   1.2000000e+00	   4.8000000e-01	   3.8018124e-01	
   1.2000000e+00	   5.2000000e-01	   3.6061521e-01	
   1.2000000e+00	   5.6000000e-01	   3.3978467e-01	
   1.2000000e+00	   6.0000000e-01	   3.1777138e-01	
   1.2000000e+00	   6.4000000e-01	   2.9464699e-01	
   1.2000000e+00	   6.8000000e-01	   2.7048549e-01	
   1.2000000e+00	   7.2000000e-01	   2.4536326e-01	
   1.2000000e+00	   7.6000000e-01	   2.1935718e-01	
   1.2000000e+00	   8.0000000e-01	   1.9254141e-01	
   1.2000000e+00	   8.4000000e-01	   1.6501787e-01	
   1.2000000e+00	   8.8000000e-01	   1.3687414e-01	
   1.2000000e+00	   9.2000000e-01	   1.0819978e-01	
   1.2000000e+00	   9.6000000e-01	   7.9085749e-02	
   1.2000000e+00	   1.0000000e+00	   4.9625472e-02	
   1.4400000e+00	   0.0000000e+00	   3.4937983e-01	
   1.4400000e+00	   4.0000000e-02	   3.4874923e-01	
   1.4400000e+00	   8.0000000e-02	   3.4689422e-01	
   1.4400000e+00	   1.2000000e-01	   3.4381961e-01	
   1.4400000e+00	   1.6000000e-01	   3.3953796e-01	
   1.4400000e+00	   2.0000000e-01	   3.3406540e-01	
   1.4400000e+00	   2.4000000e-01	   3.2742264e-01	
   1.4400000e+00	   2.8000000e-01	   3.1961398e-01	
   1.4400000e+00	   3.2000000e-01	   3.1068569e-01	
   1.4400000e+00	   3.6000000e-01	   3.0067668e-01	
   1.4400000e+00	   4.0000000e-01	   2.8962571e-01	
   1.4400000e+00	   4.4000000e-01	   2.7757437e-01	
   1.4400000e+00	   4.8000000e-01	   2.6456708e-01	
   1.4400000e+00	   5.2000000e-01	   2.5064312e-01	
   1.4400000e+00	   5.6000000e-01	   2.3585614e-01	
   1.4400000e+00	   6.0000000e-01	   2.2027121e-01	
   1.4400000e+00	   6.4000000e-01	   2.0394660e-01	
   1.4400000e+00	   6.8000000e-01	   1.8694232e-01	
   1.4400000e+00	   7.2000000e-01	   1.6932007e-01	
   1.4400000e+00	   7.6000000e-01	   1.5114212e-01	
   1.4400000e+00	   8.0000000e-01	   1.3246947e-01	
   1.4400000e+00	   8.4000000e-01	   1.1337992e-01	
   1.4400000e+00	   8.8000000e-01	   9.3941953e-02	
   1.4400000e+00	   9.2000000e-01	   7.4224973e-02	
   1.4400000e+00	   9.6000000e-01	   5.4298817e-02	
   1.4400000e+00	   1.0000000e+00	   3.4234086e-02	
   1.6800000e+00	   0.0000000e+00	   2.4175465e-01	
   1.6800000e+00	   4.0000000e-02	   2.4133153e-01	
   1.6800000e+00	   8.0000000e-02	   2.4008687e-01	
   1.6800000e+00	   1.2000000e-01	   2.3802395e-01	
   1.6800000e+00	   1.6000000e-01	   2.3515128e-01	
   1.6800000e+00	   2.0000000e-01	   2.3147980e-01	
   1.6800000e+00	   2.4000000e-01	   2.2702356e-01	
   1.6800000e+00	   2.8000000e-01	   2.2178561e-01	
   1.6800000e+00	   3.2000000e-01	   2.1579718e-01	
   1.6800000e+00	   3.6000000e-01	   2.0908459e-01	
   1.6800000e+00	   4.0000000e-01	   2.0167406e-01	
   1.6800000e+00	   4.4000000e-01	   1.9359371e-01	
   1.6800000e+00	   4.8000000e-01	   1.8487355e-01	
   1.6800000e+00	   5.2000000e-01	   1.7554017e-01	
   1.6800000e+00	   5.6000000e-01	   1.6562974e-01	
   1.6800000e+00	   6.0000000e-01	   1.5518606e-01	
   1.6800000e+00	   6.4000000e-01	   1.4424833e-01	
   1.6800000e+00	   6.8000000e-01	   1.3285686e-01	
   1.6800000e+00	   7.2000000e-01	   1.2105308e-01	
   1.6800000e+00	   7.6000000e-01	   1.0887870e-01	
   1.6800000e+00	   8.0000000e-01	   9.6374548e-02	
   1.6800000e+00	   8.4000000e-01	   8.3592547e-02	
   1.6800000e+00	   8.8000000e-01	   7.0578353e-02	
   1.6800000e+00	   9.2000000e-01	   5.7378121e-02	
   1.6800000e+00	   9.6000000e-01	   4.4038214e-02	
   1.6800000e+00	   1.0000000e+00	   3.0605408e-02	
   1.9200000e+00	   0.0000000e+00	   1.6917343e-01	
   1.9200000e+00	   4.0000000e-02	   1.6889134e-01	
   1.9200000e+00	   8.0000000e-02	   1.6806149e-01	
   1.9200000e+00	   1.2000000e-01	   1.6668592e-01	
   1.9200000e+00	   1.6000000e-01	   1.6477004e-01	
   1.9200000e+00	   2.0000000e-01	   1.6232079e-01	
   1.9200000e+00	   2.4000000e-01	   1.5934711e-01	
   1.9200000e+00	   2.8000000e-01	   1.5585046e-01	
   1.9200000e+00	   3.2000000e-01	   1.5185106e-01	
   1.9200000e+00	   3.6000000e-01	   1.4736577e-01	
   1.9200000e+00	   4.0000000e-01	   1.4241131e-01	
   1.9200000e+00	   4.4000000e-01	   1.3700562e-01	
   1.9200000e+00	   4.8000000e-01	   1.3116782e-01	
   1.9200000e+00	   5.2000000e-01	   1.2491466e-01	
   1.9200000e+00	   5.6000000e-01	   1.1826928e-01	
   1.9200000e+00	   6.0000000e-01	   1.1125998e-01	
   1.9200000e+00	   6.4000000e-01	   1.0391193e-01	
   1.9200000e+00	   6.8000000e-01	   9.6251057e-02	
   1.9200000e+00	   7.2000000e-01	   8.8304013e-02	
   1.9200000e+00	   7.6000000e-01	   8.0097650e-02	
   1.9200000e+00	   8.0000000e-01	   7.1658139e-02	
   1.9200000e+00	   8.4000000e-01	   6.3019546e-02	
   1.9200000e+00	   8.8000000e-01	   5.4211618e-02	
   1.9200000e+00	   9.2000000e-01	   4.5264514e-02	
   1.9200000e+00	   9.6000000e-01	   3.6208575e-02	
   1.9200000e+00	   1.0000000e+00	   2.7074482e-02	
   2.1600000e+00	   0.0000000e+00	   1.2035557e-01	
   2.1600000e+00	   4.0000000e-02	   1.2016416e-01	
   2.1600000e+00	   8.0000000e-02	   1.1960101e-01	
   2.1600000e+00	   1.2000000e-01	   1.1866739e-01	
   2.1600000e+00	   1.6000000e-01	   1.1736676e-01	
   2.1600000e+00	   2.0000000e-01	   1.1570355e-01	
   2.1600000e+00	   2.4000000e-01	   1.1368346e-01	
   2.1600000e+00	   2.8000000e-01	   1.1130702e-01	
   2.1600000e+00	   3.2000000e-01	   1.0858745e-01	
   2.1600000e+00	   3.6000000e-01	   1.0553564e-01	
   2.1600000e+00	   4.0000000e-01	   1.0216234e-01	
   2.1600000e+00	   4.4000000e-01	   9.8479046e-02	
   2.1600000e+00	   4.8000000e-01	   9.4498051e-02	
   2.1600000e+00	   5.2000000e-01	   9.0229914e-02	
   2.1600000e+00	   5.6000000e-01	   8.5689562e-02	
   2.1600000e+00	   6.0000000e-01	   8.0895487e-02	
   2.1600000e+00	   6.4000000e-01	   7.5863995e-02	
   2.1600000e+00	   6.8000000e-01	   7.0611889e-02	
   2.1600000e+00	   7.2000000e-01	   6.5156457e-02	
   2.1600000e+00	   7.6000000e-01	   5.9515076e-02	
   2.1600000e+00	   8.0000000e-01	   5.3704535e-02	
   2.1600000e+00	   8.4000000e-01	   4.7747331e-02	
   2.1600000e+00	   8.8000000e-01	   4.1662843e-02	
   2.1600000e+00	   9.2000000e-01	   3.5470733e-02	
   2.1600000e+00	   9.6000000e-01	   2.9190802e-02	
   2.1600000e+00	   1.0000000e+00	   2.2843165e-02	
   2.4000000e+00	   0.0000000e+00	   8.6901050e-02	
   2.4000000e+00	   4.0000000e-02	   8.6768163e-02	
   2.4000000e+00	   8.0000000e-02	   8.6377176e-02	
   2.4000000e+00	   1.2000000e-01	   8.5728871e-02	
   2.4000000e+00	   1.6000000e-01	   8.4825508e-02	
   2.4000000e+00	   2.0000000e-01	   8.3669958e-02	
   2.4000000e+00	   2.4000000e-01	   8.2265917e-02	
   2.4000000e+00	   2.8000000e-01	   8.0613414e-02	
   2.4000000e+00	   3.2000000e-01	   7.8721273e-02	
   2.4000000e+00	   3.6000000e-01	   7.6596640e-02	
   2.4000000e+00	   4.0000000e-01	   7.4246519e-02	
   2.4000000e+00	   4.4000000e-01	   7.1678404e-02	
   2.4000000e+00	   4.8000000e-01	   6.8900294e-02	
   2.4000000e+00	   5.2000000e-01	   6.5918912e-02	
   2.4000000e+00	   5.6000000e-01	   6.2744024e-02	
   2.4000000e+00	   6.0000000e-01	   5.9387923e-02	
   2.4000000e+00	   6.4000000e-01	   5.5861351e-02	
   2.4000000e+00	   6.8000000e-01	   5.2175411e-02	
   2.4000000e+00	   7.2000000e-01	   4.8341579e-02	
   2.4000000e+00	   7.6000000e-01	   4.4371432e-02	
   2.4000000e+00	   8.0000000e-01	   4.0276166e-02	
   2.4000000e+00	   8.4000000e-01	   3.6071350e-02	
   2.4000000e+00	   8.8000000e-01	   3.1770487e-02	
   2.4000000e+00	   9.2000000e-01	   2.7387646e-02	
   2.4000000e+00	   9.6000000e-01	   2.2937500e-02	
   2.4000000e+00	   1.0000000e+00	   1.8435185e-02	
   2.6400000e+00	   0.0000000e+00	   6.3623853e-02	
   2.6400000e+00	   4.0000000e-02	   6.3529478e-02	
   2.6400000e+00	   8.0000000e-02	   6.3251791e-02	
   2.6400000e+00	   1.2000000e-01	   6.2791309e-02	
   2.6400000e+00	   1.6000000e-01	   6.2149576e-02	
   2.6400000e+00	   2.0000000e-01	   6.1328547e-02	
   2.6400000e+00	   2.4000000e-01	   6.0330743e-02	
   2.6400000e+00	   2.8000000e-01	   5.9156045e-02	
   2.6400000e+00	   3.2000000e-01	   5.7810579e-02	
   2.6400000e+00	   3.6000000e-01	   5.6299260e-02	
   2.6400000e+00	   4.0000000e-01	   5.4626886e-02	
   2.6400000e+00	   4.4000000e-01	   5.2798593e-02	
   2.6400000e+00	   4.8000000e-01	   5.0819861e-02	
   2.6400000e+00	   5.2000000e-01	   4.8695237e-02	
   2.6400000e+00	   5.6000000e-01	   4.6431433e-02	
   2.6400000e+00	   6.0000000e-01	   4.4036967e-02	
   2.6400000e+00	   6.4000000e-01	   4.1519229e-02	
   2.6400000e+00	   6.8000000e-01	   3.8885844e-02	
   2.6400000e+00	   7.2000000e-01	   3.6144669e-02	
   2.6400000e+00	   7.6000000e-01	   3.3303580e-02	
   2.6400000e+00	   8.0000000e-01	   3.0370069e-02	
   2.6400000e+00	   8.4000000e-01	   2.7354755e-02	
   2.6400000e+00	   8.8000000e-01	   2.4266580e-02	
   2.6400000e+00	   9.2000000e-01	   2.1114648e-02	
   2.6400000e+00	   9.6000000e-01	   1.7908136e-02	
   2.6400000e+00	   1.0000000e+00	   1.4656428e-02	
   2.8800000e+00	   0.0000000e+00	   4.6971743e-02	
   2.8800000e+00	   4.0000000e-02	   4.6903706e-02	
   2.8800000e+00	   8.0000000e-02	   4.6703507e-02	
   2.8800000e+00	   1.2000000e-01	   4.6371493e-02	
   2.8800000e+00	   1.6000000e-01	   4.5908737e-02	
   2.8800000e+00	   2.0000000e-01	   4.5316592e-02	
   2.8800000e+00	   2.4000000e-01	   4.4596803e-02	
   2.8800000e+00	   2.8000000e-01	   4.3749193e-02	
   2.8800000e+00	   3.2000000e-01	   4.2778078e-02	
   2.8800000e+00	   3.6000000e-01	   4.1686890e-02	
   2.8800000e+00	   4.0000000e-01	   4.0478964e-02	
   2.8800000e+00	   4.4000000e-01	   3.9157869e-02	
   2.8800000e+00	   4.8000000e-01	   3.7727411e-02	
   2.8800000e+00	   5.2000000e-01	   3.6190705e-02	
   2.8800000e+00	   5.6000000e-01	   3.4552427e-02	
   2.8800000e+00	   6.0000000e-01	   3.2818571e-02	
   2.8800000e+00	   6.4000000e-01	   3.0994303e-02	
   2.8800000e+00	   6.8000000e-01	   2.9084961e-02	
   2.8800000e+00	   7.2000000e-01	   2.7096051e-02	
   2.8800000e+00	   7.6000000e-01	   2.5033091e-02	
   2.8800000e+00	   8.0000000e-01	   2.2901309e-02	
   2.8800000e+00	   8.4000000e-01	   2.0708272e-02	
   2.8800000e+00	   8.8000000e-01	   1.8460321e-02	
   2.8800000e+00	   9.2000000e-01	   1.6163933e-02	
   2.8800000e+00	   9.6000000e-01	   1.3825670e-02	
   2.8800000e+00	   1.0000000e+00	   1.1452279e-02	
   3.1200000e+00	   0.0000000e+00	   3.4926377e-02	
   3.1200000e+00	   4.0000000e-02	   3.4876669e-02	
   3.1200000e+00	   8.0000000e-02	   3.4730401e-02	
   3.1200000e+00	   1.2000000e-01	   3.4487813e-02	
   3.1200000e+00	   1.6000000e-01	   3.4149667e-02	
   3.1200000e+00	   2.0000000e-01	   3.3716921e-02	
   3.1200000e+00	   2.4000000e-01	   3.3190812e-02	
   3.1200000e+00	   2.8000000e-01	   3.2571160e-02	
   3.1200000e+00	   3.2000000e-01	   3.1861064e-02	
   3.1200000e+00	   3.6000000e-01	   3.1062971e-02	
   3.1200000e+00	   4.0000000e-01	   3.0179246e-02	
   3.1200000e+00	   4.4000000e-01	   2.9212421e-02	
   3.1200000e+00	   4.8000000e-01	   2.8165191e-02	
   3.1200000e+00	   5.2000000e-01	   2.7039733e-02	
   3.1200000e+00	   5.6000000e-01	   2.5839363e-02	
   3.1200000e+00	   6.0000000e-01	   2.4568361e-02	
   3.1200000e+00	   6.4000000e-01	   2.3230393e-02	
   3.1200000e+00	   6.8000000e-01	   2.1829242e-02	
   3.1200000e+00	   7.2000000e-01	   2.0368812e-02	
   3.1200000e+00	   7.6000000e-01	   1.8853002e-02	
   3.1200000e+00	   8.0000000e-01	   1.7285487e-02	
   3.1200000e+00	   8.4000000e-01	   1.5671696e-02	
   3.1200000e+00	   8.8000000e-01	   1.4016141e-02	
   3.1200000e+00	   9.2000000e-01	   1.2323446e-02	
   3.1200000e+00	   9.6000000e-01	   1.0598301e-02	
   3.1200000e+00	   1.0000000e+00	   8.8455593e-03	
   3.3600000e+00	   0.0000000e+00	   2.6091747e-02	
   3.3600000e+00	   4.0000000e-02	   2.6055095e-02	
   3.3600000e+00	   8.0000000e-02	   2.5947239e-02	
   3.3600000e+00	   1.2000000e-01	   2.5768350e-02	
   3.3600000e+00	   1.6000000e-01	   2.5518978e-02	
   3.3600000e+00	   2.0000000e-01	   2.5199813e-02	
   3.3600000e+00	   2.4000000e-01	   2.4811747e-02	
   3.3600000e+00	   2.8000000e-01	   2.4354620e-02	
   3.3600000e+00	   3.2000000e-01	   2.3830691e-02	
   3.3600000e+00	   3.6000000e-01	   2.3241732e-02	
   3.3600000e+00	   4.0000000e-01	   2.2589456e-02	
   3.3600000e+00	   4.4000000e-01	   2.1875694e-02	
   3.3600000e+00	   4.8000000e-01	   2.1102399e-02	
   3.3600000e+00	   5.2000000e-01	   2.0271136e-02	
   3.3600000e+00	   5.6000000e-01	   1.9384314e-02	
   3.3600000e+00	   6.0000000e-01	   1.8445059e-02	
   3.3600000e+00	   6.4000000e-01	   1.7456044e-02	
   3.3600000e+00	   6.8000000e-01	   1.6420030e-02	
   3.3600000e+00	   7.2000000e-01	   1.5339870e-02	
   3.3600000e+00	   7.6000000e-01	   1.4218418e-02	
   3.3600000e+00	   8.0000000e-01	   1.3058357e-02	
   3.3600000e+00	   8.4000000e-01	   1.1863686e-02	
   3.3600000e+00	   8.8000000e-01	   1.0637721e-02	
   3.3600000e+00	   9.2000000e-01	   9.3838577e-03	
   3.3600000e+00	   9.6000000e-01	   8.1055448e-03	
   3.3600000e+00	   1.0000000e+00	   6.8063434e-03	
   3.6000000e+00	   0.0000000e+00	   1.9564805e-02	
   3.6000000e+00	   4.0000000e-02	   1.9537630e-02	
   3.6000000e+00	   8.0000000e-02	   1.9457664e-02	
   3.6000000e+00	   1.2000000e-01	   1.9325027e-02	
   3.6000000e+00	   1.6000000e-01	   1.9140121e-02	
   3.6000000e+00	   2.0000000e-01	   1.8903447e-02	
   3.6000000e+00	   2.4000000e-01	   1.8615653e-02	
   3.6000000e+00	   2.8000000e-01	   1.8276605e-02	
   3.6000000e+00	   3.2000000e-01	   1.7887959e-02	
   3.6000000e+00	   3.6000000e-01	   1.7451007e-02	
   3.6000000e+00	   4.0000000e-01	   1.6966997e-02	
   3.6000000e+00	   4.4000000e-01	   1.6437258e-02	
   3.6000000e+00	   4.8000000e-01	   1.5863210e-02	
   3.6000000e+00	   5.2000000e-01	   1.5245980e-02	
   3.6000000e+00	   5.6000000e-01	   1.4587319e-02	
   3.6000000e+00	   6.0000000e-01	   1.3889512e-02	
   3.6000000e+00	   6.4000000e-01	   1.3154502e-02	
   3.6000000e+00	   6.8000000e-01	   1.2384299e-02	
   3.6000000e+00	   7.2000000e-01	   1.1580977e-02	
   3.6000000e+00	   7.6000000e-01	   1.0746609e-02	
   3.6000000e+00	   8.0000000e-01	   9.8831351e-03	
   3.6000000e+00	   8.4000000e-01	   8.9934857e-03	
   3.6000000e+00	   8.8000000e-01	   8.0800775e-03	
   3.6000000e+00	   9.2000000e-01	   7.1453878e-03	
   3.6000000e+00	   9.6000000e-01	   6.1919319e-03	
   3.6000000e+00	   1.0000000e+00	   5.2223129e-03	
   3.8400000e+00	   0.0000000e+00	   1.4721728e-02	
   3.8400000e+00	   4.0000000e-02	   1.4701419e-02	
   3.8400000e+00	   8.0000000e-02	   1.4641655e-02	
   3.8400000e+00	   1.2000000e-01	   1.4542523e-02	
   3.8400000e+00	   1.6000000e-01	   1.4404317e-02	
   3.8400000e+00	   2.0000000e-01	   1.4227405e-02	
   3.8400000e+00	   2.4000000e-01	   1.4012260e-02	
   3.8400000e+00	   2.8000000e-01	   1.3758770e-02	
   3.8400000e+00	   3.2000000e-01	   1.3468158e-02	
   3.8400000e+00	   3.6000000e-01	   1.3141375e-02	
   3.8400000e+00	   4.0000000e-01	   1.2779336e-02	
   3.8400000e+00	   4.4000000e-01	   1.2383016e-02	
   3.8400000e+00	   4.8000000e-01	   1.1953458e-02	
   3.8400000e+00	   5.2000000e-01	   1.1491479e-02	
   3.8400000e+00	   5.6000000e-01	   1.0998368e-02	
   3.8400000e+00	   6.0000000e-01	   1.0475811e-02	
   3.8400000e+00	   6.4000000e-01	   9.9252380e-03	
   3.8400000e+00	   6.8000000e-01	   9.3481294e-03	
   3.8400000e+00	   7.2000000e-01	   8.7460132e-03	
   3.8400000e+00	   7.6000000e-01	   8.1204155e-03	
   3.8400000e+00	   8.0000000e-01	   7.4727618e-03	
   3.8400000e+00	   8.4000000e-01	   6.8052274e-03	
   3.8400000e+00	   8.8000000e-01	   6.1196010e-03	
   3.8400000e+00	   9.2000000e-01	   5.4177182e-03	
   3.8400000e+00	   9.6000000e-01	   4.7014446e-03	
   3.8400000e+00	   1.0000000e+00	   3.9727150e-03	
   4.0800000e+00	   0.0000000e+00	   1.1099060e-02	
   4.0800000e+00	   4.0000000e-02	   1.1083821e-02	
   4.0800000e+00	   8.0000000e-02	   1.1038975e-02	
   4.0800000e+00	   1.2000000e-01	   1.0964587e-02	
   4.0800000e+00	   1.6000000e-01	   1.0860878e-02	
   4.0800000e+00	   2.0000000e-01	   1.0728120e-02	
   4.0800000e+00	   2.4000000e-01	   1.0566670e-02	
   4.0800000e+00	   2.8000000e-01	   1.0376440e-02	
   4.0800000e+00	   3.2000000e-01	   1.0158344e-02	
   4.0800000e+00	   3.6000000e-01	   9.9130951e-03	
   4.0800000e+00	   4.0000000e-01	   9.6413746e-03	
   4.0800000e+00	   4.4000000e-01	   9.3439115e-03	
   4.0800000e+00	   4.8000000e-01	   9.0214822e-03	
   4.0800000e+00	   5.2000000e-01	   8.6746962e-03	
   4.0800000e+00	   5.6000000e-01	   8.3045140e-03	
   4.0800000e+00	   6.0000000e-01	   7.9121961e-03	
   4.0800000e+00	   6.4000000e-01	   7.4988107e-03	
   4.0800000e+00	   6.8000000e-01	   7.0654628e-03	
   4.0800000e+00	   7.2000000e-01	   6.6132950e-03	
   4.0800000e+00	   7.6000000e-01	   6.1434490e-03	
   4.0800000e+00	   8.0000000e-01	   5.6569921e-03	
   4.0800000e+00	   8.4000000e-01	   5.1555590e-03	
   4.0800000e+00	   8.8000000e-01	   4.6404959e-03	
   4.0800000e+00	   9.2000000e-01	   4.1131874e-03	
   4.0800000e+00	   9.6000000e-01	   3.5750449e-03	
   4.0800000e+00	   1.0000000e+00	   3.0275352e-03	
   4.3200000e+00	   0.0000000e+00	   8.3800319e-03	
   4.3200000e+00	   4.0000000e-02	   8.3685730e-03	
   4.3200000e+00	   8.0000000e-02	   8.3348518e-03	
   4.3200000e+00	   1.2000000e-01	   8.2789168e-03	
   4.3200000e+00	   1.6000000e-01	   8.2009320e-03	
   4.3200000e+00	   2.0000000e-01	   8.1011025e-03	
   4.3200000e+00	   2.4000000e-01	   7.9796933e-03	
   4.3200000e+00	   2.8000000e-01	   7.8366369e-03	
   4.3200000e+00	   3.2000000e-01	   7.6726201e-03	
   4.3200000e+00	   3.6000000e-01	   7.4881758e-03	
   4.3200000e+00	   4.0000000e-01	   7.2838153e-03	
   4.3200000e+00	   4.4000000e-01	   7.0600850e-03	
   4.3200000e+00	   4.8000000e-01	   6.8175675e-03	
   4.3200000e+00	   5.2000000e-01	   6.5567199e-03	
   4.3200000e+00	   5.6000000e-01	   6.2782634e-03	
   4.3200000e+00	   6.0000000e-01	   5.9831454e-03	
   4.3200000e+00	   6.4000000e-01	   5.6721685e-03	
   4.3200000e+00	   6.8000000e-01	   5.3461627e-03	
   4.3200000e+00	   7.2000000e-01	   5.0059855e-03	
   4.3200000e+00	   7.6000000e-01	   4.6524930e-03	
   4.3200000e+00	   8.0000000e-01	   4.2864834e-03	
   4.3200000e+00	   8.4000000e-01	   3.9091803e-03	
   4.3200000e+00	   8.8000000e-01	   3.5215875e-03	
   4.3200000e+00	   9.2000000e-01	   3.1247352e-03	
   4.3200000e+00	   9.6000000e-01	   2.7196702e-03	
   4.3200000e+00	   1.0000000e+00	   2.3074787e-03	
   4.5600000e+00	   0.0000000e+00	   6.3310764e-03	
   4.5600000e+00	   4.0000000e-02	   6.3224473e-03	
   4.5600000e+00	   8.0000000e-02	   6.2970533e-03	
   4.5600000e+00	   1.2000000e-01	   6.2549302e-03	
   4.5600000e+00	   1.6000000e-01	   6.1962008e-03	
   4.5600000e+00	   2.0000000e-01	   6.1210179e-03	
   4.5600000e+00	   2.4000000e-01	   6.0295794e-03	
   4.5600000e+00	   2.8000000e-01	   5.9218320e-03	
   4.5600000e+00	   3.2000000e-01	   5.7982904e-03	
   4.5600000e+00	   3.6000000e-01	   5.6593530e-03	
   4.5600000e+00	   4.0000000e-01	   5.5054013e-03	
   4.5600000e+00	   4.4000000e-01	   5.3368432e-03	
   4.5600000e+00	   4.8000000e-01	   5.1541133e-03	
   4.5600000e+00	   5.2000000e-01	   4.9575512e-03	
   4.5600000e+00	   5.6000000e-01	   4.7476952e-03	
   4.5600000e+00	   6.0000000e-01	   4.5252543e-03	
   4.5600000e+00	   6.4000000e-01	   4.2908284e-03	
   4.5600000e+00	   6.8000000e-01	   4.0450378e-03	
   4.5600000e+00	   7.2000000e-01	   3.7885240e-03	
   4.5600000e+00	   7.6000000e-01	   3.5219273e-03	
   4.5600000e+00	   8.0000000e-01	   3.2458445e-03	
   4.5600000e+00	   8.4000000e-01	   2.9611957e-03	
   4.5600000e+00	   8.8000000e-01	   2.6687353e-03	
   4.5600000e+00	   9.2000000e-01	   2.3692384e-03	
   4.5600000e+00	   9.6000000e-01	   2.0634940e-03	
   4.5600000e+00	   1.0000000e+00	   1.7523219e-03	
   4.8000000e+00	   0.0000000e+00	   4.7861011e-03	
   4.8000000e+00	   4.0000000e-02	   4.7795963e-03	
   4.8000000e+00	   8.0000000e-02	   4.7604537e-03	
   4.8000000e+00	   1.2000000e-01	   4.7287007e-03	
   4.8000000e+00	   1.6000000e-01	   4.6844299e-03	
   4.8000000e+00	   2.0000000e-01	   4.6277567e-03	
   4.8000000e+00	   2.4000000e-01	   4.5588309e-03	
   4.8000000e+00	   2.8000000e-01	   4.4776126e-03	
   4.8000000e+00	   3.2000000e-01	   4.3844907e-03	
   4.8000000e+00	   3.6000000e-01	   4.2797661e-03	
   4.8000000e+00	   4.0000000e-01	   4.1637273e-03	
   4.8000000e+00	   4.4000000e-01	   4.0366829e-03	
   4.8000000e+00	   4.8000000e-01	   3.8989616e-03	
   4.8000000e+00	   5.2000000e-01	   3.7508208e-03	
   4.8000000e+00	   5.6000000e-01	   3.5926677e-03	
   4.8000000e+00	   6.0000000e-01	   3.4250379e-03	
   4.8000000e+00	   6.4000000e-01	   3.2483848e-03	
   4.8000000e+00	   6.8000000e-01	   3.0631770e-03	
   4.8000000e+00	   7.2000000e-01	   2.8698981e-03	
   4.8000000e+00	   7.6000000e-01	   2.6690302e-03	
   4.8000000e+00	   8.0000000e-01	   2.4610206e-03	
   4.8000000e+00	   8.4000000e-01	   2.2465573e-03	
   4.8000000e+00	   8.8000000e-01	   2.0261991e-03	
   4.8000000e+00	   9.2000000e-01	   1.8005140e-03	
   4.8000000e+00	   9.6000000e-01	   1.5700706e-03	
   4.8000000e+00	   1.0000000e+00	   1.3354459e-03	
   5.0400000e+00	   0.0000000e+00	   3.6238462e-03	
   5.0400000e+00	   4.0000000e-02	   3.6189274e-03	
   5.0400000e+00	   8.0000000e-02	   3.6044519e-03	
   5.0400000e+00	   1.2000000e-01	   3.5804399e-03	
   5.0400000e+00	   1.6000000e-01	   3.5469608e-03	
   5.0400000e+00	   2.0000000e-01	   3.5041009e-03	
   5.0400000e+00	   2.4000000e-01	   3.4519723e-03	
   5.0400000e+00	   2.8000000e-01	   3.3905431e-03	
   5.0400000e+00	   3.2000000e-01	   3.3201054e-03	
   5.0400000e+00	   3.6000000e-01	   3.2408848e-03	
   5.0400000e+00	   4.0000000e-01	   3.1530969e-03	
   5.0400000e+00	   4.4000000e-01	   3.0569723e-03	
   5.0400000e+00	   4.8000000e-01	   2.9527563e-03	
   5.0400000e+00	   5.2000000e-01	   2.8406398e-03	
   5.0400000e+00	   5.6000000e-01	   2.7209268e-03	
   5.0400000e+00	   6.0000000e-01	   2.5940185e-03	
   5.0400000e+00	   6.4000000e-01	   2.4602533e-03	
   5.0400000e+00	   6.8000000e-01	   2.3199812e-03	
   5.0400000e+00	   7.2000000e-01	   2.1735637e-03	
   5.0400000e+00	   7.6000000e-01	   2.0213616e-03	
   5.0400000e+00	   8.0000000e-01	   1.8637100e-03	
   5.0400000e+00	   8.4000000e-01	   1.7011296e-03	
   5.0400000e+00	   8.8000000e-01	   1.5340458e-03	
   5.0400000e+00	   9.2000000e-01	   1.3628964e-03	
   5.0400000e+00	   9.6000000e-01	   1.1881267e-03	
   5.0400000e+00	   1.0000000e+00	   1.0102002e-03	
   5.2800000e+00	   0.0000000e+00	   2.7433986e-03	
   5.2800000e+00	   4.0000000e-02	   2.7396771e-03	
   5.2800000e+00	   8.0000000e-02	   2.7287254e-03	
   5.2800000e+00	   1.2000000e-01	   2.7105588e-03	
   5.2800000e+00	   1.6000000e-01	   2.6852301e-03	
   5.2800000e+00	   2.0000000e-01	   2.6528048e-03	
   5.2800000e+00	   2.4000000e-01	   2.6133680e-03	
   5.2800000e+00	   2.8000000e-01	   2.5668964e-03	
   5.2800000e+00	   3.2000000e-01	   2.5136116e-03	
   5.2800000e+00	   3.6000000e-01	   2.4536850e-03	
   5.2800000e+00	   4.0000000e-01	   2.3872808e-03	
   5.2800000e+00	   4.4000000e-01	   2.3145746e-03	
   5.2800000e+00	   4.8000000e-01	   2.2357538e-03	
   5.2800000e+00	   5.2000000e-01	   2.1509645e-03	
   5.2800000e+00	   5.6000000e-01	   2.0604391e-03	
   5.2800000e+00	   6.0000000e-01	   1.9644833e-03	
   5.2800000e+00	   6.4000000e-01	   1.8633563e-03	
   5.2800000e+00	   6.8000000e-01	   1.7573260e-03	
   5.2800000e+00	   7.2000000e-01	   1.6466695e-03	
   5.2800000e+00	   7.6000000e-01	   1.5316639e-03	
   5.2800000e+00	   8.0000000e-01	   1.4125673e-03	
   5.2800000e+00	   8.4000000e-01	   1.2897776e-03	
   5.2800000e+00	   8.8000000e-01	   1.1636211e-03	
   5.2800000e+00	   9.2000000e-01	   1.0344330e-03	
   5.2800000e+00	   9.6000000e-01	   9.0255479e-04	
   5.2800000e+00	   1.0000000e+00	   7.6834069e-04	
   5.5200000e+00	   0.0000000e+00	   2.0784847e-03	
   5.5200000e+00	   4.0000000e-02	   2.0756699e-03	
   5.5200000e+00	   8.0000000e-02	   2.0673864e-03	
   5.5200000e+00	   1.2000000e-01	   2.0536456e-03	
   5.5200000e+00	   1.6000000e-01	   2.0344870e-03	
   5.5200000e+00	   2.0000000e-01	   2.0099600e-03	
   5.5200000e+00	   2.4000000e-01	   1.9801282e-03	
   5.5200000e+00	   2.8000000e-01	   1.9449734e-03	
   5.5200000e+00	   3.2000000e-01	   1.9046623e-03	
   5.5200000e+00	   3.6000000e-01	   1.8593239e-03	
   5.5200000e+00	   4.0000000e-01	   1.8090813e-03	
   5.5200000e+00	   4.4000000e-01	   1.7540664e-03	
   5.5200000e+00	   4.8000000e-01	   1.6944197e-03	
   5.5200000e+00	   5.2000000e-01	   1.6302506e-03	
   5.5200000e+00	   5.6000000e-01	   1.5617335e-03	
   5.5200000e+00	   6.0000000e-01	   1.4890987e-03	
   5.5200000e+00	   6.4000000e-01	   1.4125410e-03	
   5.5200000e+00	   6.8000000e-01	   1.3322620e-03	
   5.5200000e+00	   7.2000000e-01	   1.2484703e-03	
   5.5200000e+00	   7.6000000e-01	   1.1613743e-03	
   5.5200000e+00	   8.0000000e-01	   1.0711684e-03	
   5.5200000e+00	   8.4000000e-01	   9.7815306e-04	
   5.5200000e+00	   8.8000000e-01	   8.8257443e-04	
   5.5200000e+00	   9.2000000e-01	   7.8468576e-04	
   5.5200000e+00	   9.6000000e-01	   6.8474473e-04	
   5.5200000e+00	   1.0000000e+00	   5.8301908e-04	
   5.7600000e+00	   0.0000000e+00	   1.5751506e-03	
   5.7600000e+00	   4.0000000e-02	   1.5730190e-03	
   5.7600000e+00	   8.0000000e-02	   1.5667461e-03	
   5.7600000e+00	   1.2000000e-01	   1.5563406e-03	
   5.7600000e+00	   1.6000000e-01	   1.5418325e-03	
   5.7600000e+00	   2.0000000e-01	   1.5232589e-03	
   5.7600000e+00	   2.4000000e-01	   1.5006683e-03	
   5.7600000e+00	   2.8000000e-01	   1.4740468e-03	
   5.7600000e+00	   3.2000000e-01	   1.4435207e-03	
   5.7600000e+00	   3.6000000e-01	   1.4091876e-03	
   5.7600000e+00	   4.0000000e-01	   1.3711408e-03	
   5.7600000e+00	   4.4000000e-01	   1.3294803e-03	
   5.7600000e+00	   4.8000000e-01	   1.2843122e-03	
   5.7600000e+00	   5.2000000e-01	   1.2357196e-03	
   5.7600000e+00	   5.6000000e-01	   1.1838343e-03	
   5.7600000e+00	   6.0000000e-01	   1.1288308e-03	
   5.7600000e+00	   6.4000000e-01	   1.0708564e-03	
   5.7600000e+00	   6.8000000e-01	   1.0100637e-03	
   5.7600000e+00	   7.2000000e-01	   9.4661040e-04	
   5.7600000e+00	   7.6000000e-01	   8.8065429e-04	
   5.7600000e+00	   8.0000000e-01	   8.1234231e-04	
   5.7600000e+00	   8.4000000e-01	   7.4190180e-04	
   5.7600000e+00	   8.8000000e-01	   6.6951911e-04	
   5.7600000e+00	   9.2000000e-01	   5.9538595e-04	
   5.7600000e+00	   9.6000000e-01	   5.1969751e-04	
   5.7600000e+00	   1.0000000e+00	   4.4265676e-04	
   6.0000000e+00	   0.0000000e+00	   1.1943385e-03	
   6.0000000e+00	   4.0000000e-02	   1.1927269e-03	
   6.0000000e+00	   8.0000000e-02	   1.1879844e-03	
   6.0000000e+00	   1.2000000e-01	   1.1801176e-03	
   6.0000000e+00	   1.6000000e-01	   1.1691491e-03	
   6.0000000e+00	   2.0000000e-01	   1.1551073e-03	
   6.0000000e+00	   2.4000000e-01	   1.1380287e-03	
   6.0000000e+00	   2.8000000e-01	   1.1179030e-03	
   6.0000000e+00	   3.2000000e-01	   1.0948259e-03	
   6.0000000e+00	   3.6000000e-01	   1.0688709e-03	
   6.0000000e+00	   4.0000000e-01	   1.0401089e-03	
   6.0000000e+00	   4.4000000e-01	   1.0086149e-03	
   6.0000000e+00	   4.8000000e-01	   9.7446923e-04	
   6.0000000e+00	   5.2000000e-01	   9.3773399e-04	
   6.0000000e+00	   5.6000000e-01	   8.9850831e-04	
   6.0000000e+00	   6.0000000e-01	   8.5692303e-04	
   6.0000000e+00	   6.4000000e-01	   8.1308824e-04	
   6.0000000e+00	   6.8000000e-01	   7.6711754e-04	
   6.0000000e+00	   7.2000000e-01	   7.1912803e-04	
   6.0000000e+00	   7.6000000e-01	   6.6923602e-04	
   6.0000000e+00	   8.0000000e-01	   6.1754878e-04	
   6.0000000e+00	   8.4000000e-01	   5.6423398e-04	
   6.0000000e+00	   8.8000000e-01	   5.0942715e-04	
   6.0000000e+00	   9.2000000e-01	   4.5326670e-04	
   6.0000000e+00	   9.6000000e-01	   3.9589239e-04	
   6.0000000e+00	   1.0000000e+00	   3.3744842e-04	


==> data/testControl.dat <==
t	y11	y12	y21	y22	y31	y32	y41	y42	y51	y52
0	0.24687	0.066863	0.24687	0.066863	0.24687	0.066863	0.28976	0.0015093	0.28976	0.0015093
0.025	0.22807	0.046797	0.22199	0.040572	0.22336	0.048206	0.2829	-0.0014751	0.27901	-0.00048181
0.05	0.21302	0.031979	0.20386	0.022287	0.2045	0.034152	0.27708	-0.003563	0.269	-0.0019279
0.075	0.20079	0.021083	0.19107	0.010405	0.18935	0.023546	0.27204	-0.0049006	0.25961	-0.002954
0.1	0.19066	0.013065	0.18209	0.003078	0.17712	0.015478	0.26753	-0.0056892	0.25072	-0.0036658
0.125	0.18213	0.0071956	0.17568	-0.0011922	0.16722	0.0093336	0.26337	-0.0061027	0.24225	-0.0041373
0.15	0.1748	0.002903	0.1709	-0.0035458	0.15914	0.0046046	0.25942	-0.0062776	0.23413	-0.0044323
0.175	0.16838	-0.00021272	0.16715	-0.0047217	0.15255	0.00097208	0.25557	-0.0063036	0.22631	-0.0045925
0.2	0.16267	-0.0024658	0.16405	-0.0052045	0.14714	-0.0018445	0.25177	-0.0062404	0.21876	-0.0046546
0.225	0.1575	-0.0040755	0.16137	-0.0052639	0.14267	-0.0040375	0.24798	-0.0061214	0.21145	-0.0046447
0.25	0.15275	-0.0052143	0.15896	-0.0050986	0.13896	-0.0057368	0.24419	-0.005971	0.20437	-0.0045811
0.275	0.14835	-0.0060024	0.15674	-0.0048081	0.13585	-0.0070583	0.24037	-0.0058018	0.1975	-0.0044797
0.3	0.14422	-0.0065344	0.15465	-0.00447	0.13321	-0.0080913	0.23652	-0.0056235	0.19084	-0.0043528
0.325	0.14031	-0.0068762	0.15267	-0.0041218	0.13095	-0.008879	0.23263	-0.0054408	0.18438	-0.0042072
0.35	0.13659	-0.0070797	0.15078	-0.0037841	0.12898	-0.0094726	0.22872	-0.0052567	0.17813	-0.0040497
0.375	0.13303	-0.0071811	0.14897	-0.0034768	0.12722	-0.0099194	0.22477	-0.0050739	0.17206	-0.0038867
0.4	0.1296	-0.0072087	0.14722	-0.0032102	0.12561	-0.010241	0.22078	-0.0048941	0.16619	-0.0037208
0.425	0.1263	-0.0071822	0.14555	-0.0029925	0.12411	-0.010452	0.21677	-0.0047186	0.16052	-0.0035544
0.45	0.1231	-0.0071173	0.14393	-0.0028291	0.12267	-0.010576	0.21274	-0.0045485	0.15503	-0.0033898
0.475	0.12	-0.0070248	0.14236	-0.0027224	0.12127	-0.010633	0.20869	-0.0043845	0.14973	-0.0032293
0.5	0.117	-0.0069131	0.14085	-0.0026695	0.11988	-0.010632	0.20462	-0.0042268	0.14462	-0.0030735
0.525	0.11408	-0.006788	0.13939	-0.0026684	0.11848	-0.010581	0.20055	-0.0040754	0.13968	-0.0029229
0.55	0.11124	-0.0066543	0.13798	-0.0027136	0.11706	-0.010488	0.19647	-0.0039304	0.13492	-0.002778
0.575	0.10847	-0.006515	0.13662	-0.0028015	0.11561	-0.010362	0.1924	-0.0037916	0.13033	-0.0026394
0.6	0.10578	-0.0063728	0.1353	-0.0029241	0.11412	-0.010209	0.18834	-0.0036585	0.12591	-0.0025069
0.625	0.10316	-0.0062292	0.13403	-0.0030736	0.11259	-0.01003	0.18431	-0.0035309	0.12165	-0.0023805
0.65	0.10061	-0.0060856	0.13279	-0.0032454	0.11101	-0.009836	0.18029	-0.0034084	0.11755	-0.0022605
0.675	0.098119	-0.0059429	0.13159	-0.0034341	0.10939	-0.0096351	0.17631	-0.0032908	0.1136	-0.0021473
0.7	0.095692	-0.0058017	0.13042	-0.0036309	0.10773	-0.0094304	0.17236	-0.0031774	0.1098	-0.0020407
0.725	0.093327	-0.0056626	0.12928	-0.0038308	0.10603	-0.0092212	0.16846	-0.0030681	0.10614	-0.0019402
0.75	0.09102	-0.0055259	0.12816	-0.0040315	0.10429	-0.009002	0.1646	-0.0029625	0.10261	-0.0018447
0.775	0.088772	-0.0053917	0.12706	-0.0042266	0.10254	-0.0087694	0.16079	-0.0028605	0.099225	-0.0017535
0.8	0.086579	-0.0052603	0.12596	-0.0044125	0.10075	-0.0085338	0.15704	-0.0027616	0.095966	-0.0016672
0.825	0.08444	-0.0051317	0.12487	-0.0045879	0.098948	-0.0083026	0.15335	-0.0026657	0.092828	-0.0015861
0.85	0.082355	-0.0050059	0.12378	-0.0047498	0.097124	-0.0080792	0.14971	-0.0025727	0.089804	-0.0015102
0.875	0.080321	-0.004883	0.12269	-0.0048967	0.095285	-0.0078628	0.14615	-0.0024826	0.086892	-0.001439
0.9	0.078337	-0.0047629	0.12159	-0.005028	0.09344	-0.0076486	0.14265	-0.0023952	0.084089	-0.0013718
0.925	0.076403	-0.0046457	0.12049	-0.0051433	0.091595	-0.0074298	0.13922	-0.0023105	0.081393	-0.0013077
0.95	0.074516	-0.0045313	0.11936	-0.0052421	0.089752	-0.0072125	0.13586	-0.0022282	0.078797	-0.0012469
0.975	0.072677	-0.0044196	0.11822	-0.005324	0.087912	-0.0070016	0.13256	-0.0021483	0.076297	-0.0011896
1	0.070882	-0.0043106	0.11706	-0.0053898	0.086078	-0.0067987	0.12933	-0.0020708	0.073887	-0.0011359
1.025	0.069132	-0.0042043	0.11589	-0.0054397	0.084254	-0.006603	0.12618	-0.0019957	0.071565	-0.0010853
1.05	0.067425	-0.0041006	0.11469	-0.0054746	0.082443	-0.0064115	0.12309	-0.0019229	0.069326	-0.0010375
1.075	0.06576	-0.0039994	0.11347	-0.0054951	0.08065	-0.0062214	0.12008	-0.0018524	0.067171	-0.00099187
1.1	0.064136	-0.0039007	0.11223	-0.005503	0.078875	-0.0060358	0.11713	-0.0017841	0.065093	-0.00094867
1.125	0.062553	-0.0038044	0.11097	-0.0054989	0.07712	-0.0058571	0.11425	-0.0017182	0.063089	-0.00090796
1.15	0.061008	-0.0037105	0.10968	-0.005483	0.075385	-0.0056857	0.11144	-0.0016544	0.061155	-0.0008696
1.175	0.059502	-0.0036189	0.10838	-0.0054573	0.073673	-0.0055206	0.1087	-0.0015929	0.059289	-0.00083341
1.2	0.058033	-0.0035296	0.10705	-0.0054231	0.071986	-0.0053591	0.10603	-0.0015336	0.057489	-0.00079897
1.225	0.0566	-0.0034425	0.10571	-0.0053798	0.070326	-0.0052	0.10342	-0.0014763	0.055753	-0.00076608
1.25	0.055203	-0.0033575	0.10436	-0.0053294	0.068693	-0.0050457	0.10087	-0.0014211	0.054077	-0.00073486
1.275	0.05384	-0.0032746	0.10298	-0.0052728	0.067086	-0.0048975	0.098391	-0.001368	0.052459	-0.00070534
1.3	0.05251	-0.0031937	0.1016	-0.0052103	0.065507	-0.0047553	0.095972	-0.0013168	0.050895	-0.00067745
1.325	0.051214	-0.0031149	0.1002	-0.0051425	0.063956	-0.0046183	0.093614	-0.0012675	0.049385	-0.00065102
1.35	0.049949	-0.003038	0.098789	-0.0050704	0.062435	-0.0044844	0.091315	-0.0012201	0.047926	-0.00062578
1.375	0.048716	-0.002963	0.097372	-0.0049945	0.060943	-0.0043529	0.089076	-0.0011745	0.046517	-0.00060157
1.4	0.047513	-0.0028898	0.095947	-0.0049151	0.059482	-0.0042253	0.086894	-0.0011306	0.045155	-0.00057851
1.425	0.04634	-0.0028185	0.094518	-0.0048329	0.058049	-0.0041027	0.084768	-0.0010884	0.043838	-0.00055664
1.45	0.045196	-0.0027489	0.093085	-0.0047485	0.056645	-0.0039853	0.082696	-0.0010479	0.042564	-0.00053593
1.475	0.04408	-0.002681	0.091651	-0.0046622	0.05527	-0.0038725	0.08068	-0.0010089	0.041331	-0.00051627
1.5	0.042992	-0.0026148	0.090217	-0.0045745	0.053924	-0.0037628	0.078716	-0.00097149	0.040139	-0.00049747
1.525	0.04193	-0.0025503	0.088784	-0.0044859	0.052609	-0.0036547	0.076803	-0.00093554	0.038987	-0.00047935
1.55	0.040895	-0.0024873	0.087353	-0.0043966	0.051323	-0.003549	0.074938	-0.000901	0.037872	-0.00046195
1.575	0.039885	-0.0024259	0.085925	-0.0043071	0.050065	-0.0034471	0.073121	-0.00086783	0.036793	-0.00044537
1.6	0.038901	-0.002366	0.084504	-0.0042175	0.048835	-0.0033495	0.071352	-0.000836	0.035747	-0.00042962
1.625	0.03794	-0.0023076	0.083089	-0.0041283	0.047632	-0.003256	0.06963	-0.00080547	0.034735	-0.00041466
1.65	0.037003	-0.0022506	0.081682	-0.0040395	0.046456	-0.0031659	0.067952	-0.00077616	0.033754	-0.00040041
1.675	0.03609	-0.002195	0.080282	-0.0039514	0.045308	-0.0030781	0.066316	-0.00074803	0.032804	-0.00038671
1.7	0.035199	-0.0021408	0.07889	-0.0038641	0.044187	-0.0029912	0.064721	-0.000721	0.031885	-0.00037341
1.725	0.03433	-0.002088	0.077509	-0.0037777	0.043093	-0.0029062	0.063167	-0.00069508	0.030995	-0.0003606
1.75	0.033482	-0.0020364	0.076141	-0.0036925	0.042025	-0.0028241	0.061654	-0.00067022	0.030131	-0.00034834
1.775	0.032655	-0.0019862	0.074784	-0.0036084	0.040982	-0.0027454	0.06018	-0.00064635	0.029295	-0.00033668
1.8	0.031849	-0.0019371	0.073439	-0.0035254	0.039963	-0.0026702	0.058743	-0.00062343	0.028483	-0.00032558
1.825	0.031063	-0.0018893	0.072106	-0.0034437	0.038968	-0.0025979	0.057341	-0.00060141	0.027696	-0.00031501
1.85	0.030296	-0.0018426	0.070787	-0.0033632	0.037997	-0.0025277	0.055974	-0.00058024	0.026932	-0.00030484
1.875	0.029548	-0.0017971	0.069484	-0.0032843	0.03705	-0.0024584	0.054645	-0.00055995	0.026193	-0.00029495
1.9	0.028818	-0.0017528	0.068196	-0.0032066	0.036127	-0.0023898	0.053348	-0.00054046	0.025476	-0.00028532
1.925	0.028107	-0.0017095	0.066923	-0.0031303	0.035227	-0.002323	0.052085	-0.00052171	0.02478	-0.00027603
1.95	0.027413	-0.0016673	0.065665	-0.0030552	0.034348	-0.0022587	0.050852	-0.00050368	0.024105	-0.00026715
1.975	0.026736	-0.0016261	0.064422	-0.0029813	0.03349	-0.0021973	0.04965	-0.00048632	0.02345	-0.00025869
2	0.026076	-0.001586	0.063198	-0.0029092	0.032653	-0.0021385	0.048479	-0.00046967	0.022814	-0.00025064
2.025	0.025432	-0.0015468	0.06199	-0.0028386	0.031837	-0.002082	0.047338	-0.00045368	0.022196	-0.00024295
2.05	0.024804	-0.0015086	0.060799	-0.0027694	0.03104	-0.0020271	0.046226	-0.00043829	0.021596	-0.00023553
2.075	0.024192	-0.0014714	0.059625	-0.0027016	0.030264	-0.0019727	0.045141	-0.00042349	0.021014	-0.00022828
2.1	0.023594	-0.001435	0.058467	-0.0026351	0.029508	-0.0019185	0.044082	-0.00040922	0.02045	-0.00022115
2.125	0.023012	-0.0013996	0.057328	-0.0025702	0.028771	-0.0018655	0.043051	-0.00039553	0.019902	-0.00021425
2.15	0.022444	-0.0013651	0.056207	-0.0025072	0.028052	-0.0018144	0.042047	-0.0003824	0.01937	-0.00020762
2.175	0.02189	-0.0013314	0.055105	-0.0024456	0.02735	-0.0017655	0.041068	-0.00036977	0.018853	-0.0002013
2.2	0.021349	-0.0012985	0.054019	-0.0023853	0.026666	-0.0017188	0.040113	-0.00035761	0.01835	-0.00019529
2.225	0.020822	-0.0012664	0.052951	-0.0023265	0.025998	-0.0016742	0.039181	-0.0003459	0.017862	-0.00018956
2.25	0.020308	-0.0012352	0.051899	-0.0022688	0.025346	-0.0016312	0.038271	-0.00033461	0.017387	-0.00018406
2.275	0.019807	-0.0012047	0.050863	-0.0022124	0.024711	-0.001589	0.037383	-0.00032372	0.016925	-0.00017871
2.3	0.019317	-0.0011749	0.049845	-0.0021575	0.024093	-0.0015467	0.036517	-0.00031324	0.016477	-0.00017341
2.325	0.018841	-0.0011459	0.048847	-0.0021042	0.023491	-0.0015046	0.035675	-0.0003032	0.016043	-0.00016819
2.35	0.018375	-0.0011176	0.047866	-0.0020523	0.022904	-0.0014634	0.034852	-0.00029353	0.01562	-0.00016312
2.375	0.017922	-0.00109	0.046901	-0.0020016	0.022332	-0.0014237	0.03405	-0.0002842	0.01521	-0.00015826
2.4	0.017479	-0.0010631	0.045953	-0.0019521	0.021774	-0.0013858	0.033266	-0.00027521	0.01481	-0.00015362
2.425	0.017048	-0.0010369	0.045021	-0.0019037	0.021229	-0.0013498	0.032501	-0.00026653	0.014421	-0.00014922
2.45	0.016627	-0.0010113	0.044104	-0.0018564	0.020697	-0.0013155	0.031753	-0.00025814	0.014043	-0.00014503
2.475	0.016216	-0.00098629	0.043203	-0.0018104	0.020179	-0.0012825	0.031023	-0.00025007	0.013675	-0.00014102
2.5	0.015816	-0.00096194	0.042321	-0.0017658	0.019673	-0.0012503	0.030313	-0.00024232	0.013317	-0.00013712
2.525	0.015425	-0.00093819	0.041456	-0.0017223	0.019181	-0.0012181	0.029619	-0.00023484	0.012969	-0.00013326
2.55	0.015044	-0.00091503	0.040605	-0.0016799	0.018702	-0.0011853	0.028942	-0.00022763	0.012632	-0.00012938
2.575	0.014673	-0.00089244	0.03977	-0.0016386	0.018236	-0.0011529	0.028281	-0.00022067	0.012304	-0.00012557
2.6	0.014311	-0.0008704	0.03895	-0.0015982	0.017781	-0.0011215	0.027634	-0.00021394	0.011985	-0.00012189
2.625	0.013957	-0.00084891	0.038144	-0.0015588	0.017337	-0.0010915	0.027003	-0.00020744	0.011674	-0.00011838
2.65	0.013613	-0.00082795	0.037353	-0.0015204	0.016904	-0.001063	0.026386	-0.00020116	0.011372	-0.00011504
2.675	0.013277	-0.00080751	0.036579	-0.0014832	0.016482	-0.001036	0.025786	-0.00019513	0.011077	-0.0001119
2.7	0.012949	-0.00078757	0.035819	-0.001447	0.016069	-0.0010105	0.025199	-0.00018931	0.01079	-0.00010891
2.725	0.012629	-0.00076813	0.035074	-0.0014117	0.015667	-0.00098597	0.024626	-0.00018368	0.010511	-0.00010605
2.75	0.012317	-0.00074916	0.034343	-0.0013773	0.015275	-0.00096188	0.024067	-0.00017825	0.010239	-0.00010325
2.775	0.012013	-0.00073066	0.033626	-0.0013437	0.014893	-0.00093747	0.02352	-0.00017299	0.0099751	-0.00010044
2.8	0.011717	-0.00071262	0.032921	-0.0013109	0.014522	-0.00091229	0.022986	-0.0001679	0.0097188	-9.7578e-05
2.825	0.011427	-0.00069503	0.03223	-0.0012789	0.014161	-0.00088721	0.022463	-0.00016298	0.0094696	-9.4742e-05
2.85	0.011145	-0.00067787	0.031554	-0.0012479	0.013809	-0.00086282	0.021955	-0.00015825	0.009227	-9.1993e-05
2.875	0.01087	-0.00066113	0.030892	-0.0012177	0.013465	-0.00083956	0.021458	-0.00015367	0.0089907	-8.9372e-05
2.9	0.010602	-0.00064481	0.030242	-0.0011883	0.013129	-0.00081764	0.020972	-0.00014925	0.0087604	-8.6901e-05
2.925	0.01034	-0.00062889	0.029605	-0.0011595	0.012802	-0.00079713	0.020498	-0.00014496	0.0085358	-8.4586e-05
2.95	0.010085	-0.00061336	0.028981	-0.0011315	0.012482	-0.00077789	0.020035	-0.00014081	0.0083168	-8.2412e-05
2.975	0.0098356	-0.00059822	0.028368	-0.0011041	0.012169	-0.00075964	0.019582	-0.0001368	0.0081035	-8.0349e-05
3	0.0095928	-0.00058345	0.027767	-0.0010774	0.011865	-0.00074188	0.019139	-0.0001329	0.0078957	-7.8348e-05
3.025	0.0093559	-0.00056904	0.02718	-0.0010516	0.011569	-0.00072396	0.018708	-0.00012916	0.0076938	-7.6343e-05
3.05	0.0091249	-0.00055499	0.026605	-0.0010263	0.011281	-0.00070508	0.018287	-0.00012553	0.0074977	-7.4253e-05
3.075	0.0088997	-0.00054129	0.026042	-0.0010018	0.011001	-0.00068558	0.017876	-0.00012202	0.0073074	-7.2113e-05
3.1	0.0086799	-0.00052792	0.02549	-0.00097777	0.010728	-0.00066632	0.017474	-0.00011862	0.0071221	-7.0005e-05
3.125	0.0084656	-0.00051489	0.024949	-0.00095434	0.010462	-0.00064781	0.017081	-0.00011532	0.0069416	-6.7983e-05
3.15	0.0082566	-0.00050218	0.024419	-0.00093145	0.010202	-0.00063041	0.016697	-0.00011212	0.0067655	-6.6081e-05
3.175	0.0080527	-0.00048978	0.023899	-0.00090907	0.009948	-0.0006143	0.016322	-0.00010901	0.0065937	-6.4315e-05
3.2	0.0078539	-0.00047769	0.023389	-0.00088717	0.0096999	-0.00059946	0.015955	-0.00010599	0.0064259	-6.2685e-05
3.225	0.00766	-0.00046589	0.022891	-0.00086591	0.0094575	-0.00058573	0.015597	-0.00010308	0.0062623	-6.1172e-05
3.25	0.0074709	-0.00045439	0.022404	-0.00084527	0.0092209	-0.00057271	0.015248	-0.00010026	0.0061027	-5.9739e-05
3.275	0.0072864	-0.00044317	0.021926	-0.00082515	0.0089904	-0.00055989	0.014907	-9.7536e-05	0.0059473	-5.8331e-05
3.3	0.0071065	-0.00043223	0.021459	-0.0008055	0.0087662	-0.00054655	0.014573	-9.4888e-05	0.0057964	-5.6878e-05
3.325	0.0069311	-0.00042156	0.021001	-0.00078632	0.0085487	-0.00053194	0.014247	-9.232e-05	0.0056501	-5.5305e-05
3.35	0.0067599	-0.00041115	0.020552	-0.00076759	0.0083373	-0.00051675	0.013929	-8.9825e-05	0.0055079	-5.368e-05
3.375	0.006593	-0.000401	0.020113	-0.00074929	0.0081313	-0.00050179	0.013618	-8.7402e-05	0.0053696	-5.2083e-05
3.4	0.0064302	-0.0003911	0.019682	-0.00073139	0.0079302	-0.00048757	0.013313	-8.5046e-05	0.0052347	-5.0565e-05
3.425	0.0062715	-0.00038144	0.019259	-0.00071389	0.0077336	-0.00047442	0.013015	-8.2756e-05	0.0051029	-4.9159e-05
3.45	0.0061166	-0.00037202	0.018847	-0.00069699	0.0075414	-0.00046248	0.012725	-8.0553e-05	0.0049741	-4.7879e-05
3.475	0.0059656	-0.00036284	0.018443	-0.00068053	0.0073534	-0.00045173	0.012441	-7.8417e-05	0.0048483	-4.6722e-05
3.5	0.0058183	-0.00035388	0.018048	-0.00066447	0.0071696	-0.00044195	0.012164	-7.6344e-05	0.0047254	-4.5666e-05
3.525	0.0056747	-0.00034514	0.017661	-0.00064883	0.0069902	-0.00043276	0.011893	-7.4333e-05	0.0046055	-4.4673e-05
3.55	0.0055346	-0.00033662	0.017282	-0.00063356	0.0068154	-0.00042357	0.011628	-7.2382e-05	0.0044888	-4.3683e-05
3.575	0.0053979	-0.00032831	0.016911	-0.00061868	0.0066457	-0.00041362	0.011369	-7.0487e-05	0.0043755	-4.2622e-05
3.6	0.0052646	-0.0003202	0.016547	-0.00060415	0.0064813	-0.00040225	0.011116	-6.8646e-05	0.0042659	-4.1422e-05
3.625	0.0051347	-0.0003123	0.01619	-0.00058998	0.0063216	-0.00039034	0.010868	-6.6858e-05	0.0041594	-4.0171e-05
3.65	0.0050079	-0.00030459	0.015841	-0.00057619	0.0061659	-0.00037863	0.010625	-6.5125e-05	0.0040557	-3.8944e-05
3.675	0.0048842	-0.00029707	0.0155	-0.00056278	0.0060139	-0.00036762	0.010389	-6.3448e-05	0.0039545	-3.7789e-05
3.7	0.0047636	-0.00028973	0.015166	-0.00054972	0.0058651	-0.00035762	0.010158	-6.182e-05	0.0038556	-3.6738e-05
3.725	0.004646	-0.00028258	0.014839	-0.00053699	0.0057195	-0.00034877	0.0099323	-6.024e-05	0.0037588	-3.5804e-05
3.75	0.0045313	-0.0002756	0.014519	-0.00052458	0.0055769	-0.000341	0.0097114	-5.8706e-05	0.003664	-3.4981e-05
3.775	0.0044194	-0.0002688	0.014205	-0.00051248	0.0054374	-0.0003341	0.0094953	-5.7216e-05	0.0035714	-3.4247e-05
3.8	0.0043103	-0.00026216	0.013898	-0.00050069	0.0053012	-0.00032765	0.0092838	-5.5769e-05	0.003481	-3.3559e-05
3.825	0.0042039	-0.00025569	0.013597	-0.00048918	0.0051686	-0.00032106	0.0090769	-5.4363e-05	0.0033931	-3.286e-05
3.85	0.0041001	-0.00024937	0.013302	-0.00047795	0.00504	-0.00031356	0.0088744	-5.2995e-05	0.0033078	-3.2072e-05
3.875	0.0039989	-0.00024322	0.013014	-0.000467	0.0049158	-0.0003046	0.008677	-5.1668e-05	0.0032255	-3.1142e-05
3.9	0.0039001	-0.00023721	0.012732	-0.00045632	0.0047951	-0.00029521	0.0084842	-5.0378e-05	0.0031455	-3.0169e-05
3.925	0.0038038	-0.00023136	0.012456	-0.00044589	0.0046774	-0.00028604	0.0082956	-4.9123e-05	0.0030676	-2.9219e-05
3.95	0.0037099	-0.00022564	0.012186	-0.00043571	0.0045623	-0.00027753	0.0081112	-4.7902e-05	0.0029915	-2.8338e-05
3.975	0.0036183	-0.00022007	0.011922	-0.00042575	0.0044496	-0.00026996	0.0079309	-4.6713e-05	0.002917	-2.7553e-05
4	0.003529	-0.00021464	0.011663	-0.00041602	0.0043392	-0.00026343	0.0077544	-4.5555e-05	0.0028439	-2.6872e-05
4.025	0.0034419	-0.00020934	0.011409	-0.0004065	0.0042309	-0.00025788	0.0075818	-4.4426e-05	0.0027724	-2.629e-05
4.05	0.0033569	-0.00020417	0.01116	-0.00039718	0.004125	-0.00025304	0.0074129	-4.3325e-05	0.0027024	-2.5781e-05
4.075	0.003274	-0.00019913	0.010917	-0.00038806	0.0040215	-0.00024852	0.0072478	-4.2253e-05	0.0026341	-2.5305e-05
4.1	0.0031932	-0.00019421	0.01068	-0.00037918	0.0039209	-0.00024373	0.0070866	-4.1211e-05	0.0025677	-2.4803e-05
4.125	0.0031143	-0.00018942	0.010447	-0.00037049	0.0038236	-0.00023789	0.006929	-4.0195e-05	0.0025035	-2.4198e-05
4.15	0.0030374	-0.00018474	0.01022	-0.00036199	0.0037296	-0.00023083	0.0067749	-3.9205e-05	0.0024415	-2.3473e-05
4.175	0.0029624	-0.00018018	0.0099969	-0.00035366	0.0036382	-0.00022362	0.0066244	-3.8238e-05	0.0023813	-2.2732e-05
4.2	0.0028893	-0.00017573	0.0097792	-0.00034551	0.003549	-0.0002167	0.0064773	-3.7296e-05	0.0023225	-2.2022e-05
4.225	0.002818	-0.00017139	0.0095662	-0.00033753	0.0034617	-0.0002104	0.0063335	-3.6375e-05	0.002265	-2.1374e-05
4.25	0.0027484	-0.00016716	0.0093579	-0.00032971	0.0033762	-0.00020485	0.006193	-3.5477e-05	0.0022086	-2.0803e-05
4.275	0.0026805	-0.00016303	0.0091543	-0.00032205	0.0032923	-0.00020011	0.0060557	-3.4599e-05	0.0021534	-2.0313e-05
4.3	0.0026143	-0.00015901	0.0089552	-0.00031453	0.0032101	-0.00019604	0.0059217	-3.3742e-05	0.0020994	-1.9891e-05
4.325	0.0025498	-0.00015508	0.0087602	-0.00030723	0.0031298	-0.00019238	0.0057904	-3.291e-05	0.0020465	-1.9511e-05
4.35	0.0024868	-0.00015125	0.0085692	-0.0003001	0.0030515	-0.00018876	0.0056621	-3.21e-05	0.001995	-1.9135e-05
4.375	0.0024254	-0.00014752	0.0083825	-0.00029314	0.0029756	-0.00018461	0.0055366	-3.1311e-05	0.0019451	-1.8707e-05
4.4	0.0023656	-0.00014388	0.0081997	-0.00028635	0.0029023	-0.00017948	0.005414	-3.0544e-05	0.0018969	-1.8183e-05
4.425	0.0023071	-0.00014032	0.008021	-0.00027972	0.002831	-0.00017411	0.0052941	-2.9797e-05	0.0018501	-1.7634e-05
4.45	0.0022502	-0.00013686	0.0078462	-0.00027327	0.0027616	-0.00016889	0.0051769	-2.9071e-05	0.0018044	-1.7101e-05
4.475	0.0021946	-0.00013348	0.0076751	-0.00026699	0.0026937	-0.00016404	0.0050623	-2.8365e-05	0.0017598	-1.6606e-05
4.5	0.0021404	-0.00013018	0.0075079	-0.00026088	0.0026272	-0.00015968	0.0049503	-2.7681e-05	0.0017162	-1.6159e-05
4.525	0.0020876	-0.00012697	0.0073443	-0.00025495	0.0025621	-0.00015582	0.0048409	-2.7017e-05	0.0016734	-1.5765e-05
4.55	0.002036	-0.00012384	0.0071842	-0.00024916	0.0024983	-0.00015242	0.0047339	-2.6372e-05	0.0016316	-1.5416e-05
4.575	0.0019858	-0.00012078	0.0070276	-0.00024348	0.002436	-0.00014933	0.0046293	-2.5739e-05	0.0015907	-1.5098e-05
4.6	0.0019367	-0.0001178	0.0068744	-0.00023793	0.0023753	-0.0001463	0.004527	-2.5123e-05	0.0015509	-1.4786e-05
4.625	0.0018889	-0.00011489	0.0067245	-0.00023253	0.0023163	-0.000143	0.004427	-2.4524e-05	0.0015122	-1.4449e-05
4.65	0.0018423	-0.00011205	0.0065778	-0.00022726	0.0022592	-0.00013914	0.0043292	-2.3942e-05	0.0014747	-1.4056e-05
4.675	0.0017968	-0.00010928	0.0064342	-0.00022214	0.0022037	-0.00013513	0.0042335	-2.3375e-05	0.0014384	-1.3647e-05
4.7	0.0017524	-0.00010659	0.0062936	-0.00021714	0.0021495	-0.00013121	0.0041399	-2.2825e-05	0.0014029	-1.3249e-05
4.725	0.0017092	-0.00010395	0.0061561	-0.00021228	0.0020966	-0.00012753	0.0040483	-2.229e-05	0.0013682	-1.2875e-05
4.75	0.001667	-0.00010139	0.0060213	-0.00020755	0.0020449	-0.00012416	0.0039586	-2.1769e-05	0.0013343	-1.2532e-05
4.775	0.0016258	-9.8885e-05	0.0058899	-0.0002029	0.0019943	-0.00012114	0.0038712	-2.126e-05	0.0013012	-1.2224e-05
4.8	0.0015857	-9.6443e-05	0.0057613	-0.00019836	0.0019447	-0.00011843	0.0037858	-2.0763e-05	0.0012687	-1.1948e-05
4.825	0.0015465	-9.4062e-05	0.0056355	-0.00019392	0.0018963	-0.00011595	0.0037022	-2.0279e-05	0.001237	-1.1694e-05
4.85	0.0015083	-9.1739e-05	0.0055124	-0.00018959	0.0018491	-0.00011355	0.0036205	-1.9807e-05	0.0012061	-1.1449e-05
4.875	0.0014711	-8.9475e-05	0.005392	-0.00018535	0.0018031	-0.00011104	0.0035406	-1.9346e-05	0.001176	-1.1194e-05
4.9	0.0014348	-8.7265e-05	0.0052742	-0.00018121	0.0017586	-0.0001082	0.0034624	-1.8896e-05	0.0011469	-1.0905e-05
4.925	0.0013994	-8.5111e-05	0.0051588	-0.00017716	0.0017152	-0.00010531	0.0033859	-1.8456e-05	0.0011185	-1.0613e-05
4.95	0.0013648	-8.3009e-05	0.0050459	-0.00017319	0.0016729	-0.00010256	0.0033111	-1.8027e-05	0.0010908	-1.0333e-05
4.975	0.0013311	-8.096e-05	0.0049354	-0.0001693	0.0016316	-9.9909e-05	0.0032379	-1.7607e-05	0.0010638	-1.0064e-05
5	0.0012982	-7.8961e-05	0.0048273	-0.00016549	0.0015913	-9.7354e-05	0.0031664	-1.7196e-05	0.0010375	-9.8052e-06


==> data/testControl2.dat <==
t	y11	y12	y21	y22	y31	y32	y41	y42
0	0.58274	0.48746	0.58274	0.48746	0.58274	0.48746	0.4704	0.042318
0.03	0.4733	0.33603	0.37213	0.13324	0.48361	0.33518	0.43956	0.0096848
0.06	0.39486	0.23034	0.31267	0.024649	0.41558	0.22819	0.42565	-0.0020816
0.09	0.3383	0.15684	0.29783	-0.0017825	0.36907	0.15355	0.41845	-0.0052466
0.12	0.29693	0.10559	0.29461	-0.0058325	0.33635	0.10108	0.41311	-0.0058692
0.15	0.26631	0.070008	0.29261	-0.0066099	0.31244	0.064249	0.40803	-0.0061073
0.18	0.24316	0.045251	0.28982	-0.0077931	0.29392	0.038305	0.40296	-0.0063863
0.21	0.22534	0.028112	0.28615	-0.0095385	0.27856	0.019956	0.39789	-0.0067243
0.24	0.21125	0.016237	0.28194	-0.011389	0.2649	0.0069588	0.39286	-0.0070672
0.27	0.19983	0.0080658	0.27737	-0.013086	0.25191	-0.0022521	0.38788	-0.0073838
0.3	0.19031	0.0024519	0.27254	-0.014549	0.23895	-0.0087593	0.38294	-0.0076641
0.33	0.18216	-0.0013644	0.2675	-0.015766	0.22554	-0.013289	0.37804	-0.0079057
0.36	0.17502	-0.0039406	0.26225	-0.016757	0.21143	-0.016337	0.37316	-0.0081109
0.39	0.16862	-0.0056465	0.25685	-0.017516	0.19646	-0.018248	0.36828	-0.0082776
0.42	0.16278	-0.0067532	0.2513	-0.018059	0.18066	-0.019222	0.3634	-0.0084079
0.45	0.15737	-0.0074407	0.24562	-0.018395	0.16412	-0.019395	0.35849	-0.0085018
0.48	0.1523	-0.0078407	0.23984	-0.018527	0.14708	-0.018858	0.35355	-0.0085594
0.51	0.14751	-0.0080408	0.23395	-0.01847	0.1299	-0.017635	0.34855	-0.0085817
0.54	0.14295	-0.0081049	0.22799	-0.018228	0.11304	-0.015757	0.34349	-0.0085688
0.57	0.13858	-0.0080755	0.22193	-0.017796	0.097116	-0.013218	0.33832	-0.0085192
0.6	0.13439	-0.0079837	0.21583	-0.017208	0.08282	-0.010056	0.33306	-0.0084363
0.63	0.13035	-0.00785	0.20968	-0.016489	0.071028	-0.006302	0.3277	-0.0083226
0.66	0.12644	-0.0076895	0.20351	-0.015654	0.06273	-0.0020224	0.32222	-0.0081793
0.69	0.12267	-0.0075121	0.19732	-0.014707	0.059033	0.0025856	0.31659	-0.0080061
0.72	0.11903	-0.0073248	0.19112	-0.013713	0.060554	0.0068801	0.31081	-0.0078107
0.75	0.11549	-0.0071326	0.18493	-0.012689	0.066342	0.0094449	0.30487	-0.0075943
0.78	0.11207	-0.0069387	0.17879	-0.011662	0.069376	0.0068836	0.29877	-0.0073603
0.81	0.10875	-0.0067455	0.17271	-0.010671	0.046827	-0.0080098	0.29249	-0.0071131
0.84	0.10553	-0.0065543	0.16673	-0.0097507	-0.044485	-0.042722	0.28605	-0.0068571
0.87	0.1024	-0.0063664	0.16088	-0.0089375	-0.22346	-0.08893	0.27944	-0.0065971
0.9	0.099375	-0.0061822	0.15521	-0.0082553	-0.42185	-0.11881	0.27267	-0.0063367
0.93	0.096437	-0.0060023	0.14978	-0.0077183	-0.57324	-0.12259	0.26576	-0.006079
0.96	0.093585	-0.0058269	0.14462	-0.0073424	-0.67641	-0.1122	0.25873	-0.0058274
0.99	0.090818	-0.005656	0.13977	-0.0071292	-0.74892	-0.098252	0.2516	-0.0055836
1.02	0.088133	-0.0054898	0.13529	-0.007066	-0.80276	-0.085231	0.24441	-0.0053489
1.05	0.085528	-0.0053282	0.13118	-0.0071434	-0.84377	-0.074352	0.23715	-0.0051236
1.08	0.083	-0.0051712	0.12749	-0.0073329	-0.87532	-0.065611	0.22989	-0.0049074
1.11	0.080547	-0.0050187	0.12422	-0.0076118	-0.89984	-0.058833	0.22264	-0.0046999
1.14	0.078166	-0.0048706	0.12135	-0.0079489	-0.91851	-0.053495	0.21543	-0.0045
1.17	0.075856	-0.0047268	0.11887	-0.0083218	-0.93323	-0.049506	0.20828	-0.0043074
1.2	0.073614	-0.0045872	0.11676	-0.0087006	-0.94419	-0.04634	0.20124	-0.0041208
1.23	0.071439	-0.0044517	0.11496	-0.0090682	-0.95245	-0.043891	0.19431	-0.0039398
1.26	0.069327	-0.0043202	0.11344	-0.0094052	-0.95999	-0.042388	0.18752	-0.0037637
1.29	0.067278	-0.0041926	0.11214	-0.0096999	-0.96445	-0.040848	0.18088	-0.0035924
1.32	0.06529	-0.0040687	0.11102	-0.0099438	-0.96679	-0.03935	0.1744	-0.0034256
1.35	0.06336	-0.0039485	0.11003	-0.010132	-0.97059	-0.038838	0.1681	-0.0032634
1.38	0.061488	-0.0038318	0.10912	-0.010263	-0.97261	-0.038172	0.16197	-0.0031058
1.41	0.05967	-0.0037185	0.10826	-0.010337	-0.97444	-0.037757	0.15603	-0.0029529
1.44	0.057907	-0.0036086	0.10741	-0.010356	-0.97572	-0.037406	0.15027	-0.0028049
1.47	0.056195	-0.003502	0.10655	-0.010326	-0.97673	-0.037155	0.1447	-0.002662
1.5	0.054535	-0.0033985	0.10565	-0.010249	-0.97759	-0.03699	0.13932	-0.0025245
1.53	0.052923	-0.0032981	0.1047	-0.010133	-0.97787	-0.036748	0.13412	-0.0023924
1.56	0.051359	-0.0032006	0.10368	-0.0099813	-0.97875	-0.036774	0.1291	-0.0022657
1.59	0.049841	-0.003106	0.10258	-0.0098005	-0.97956	-0.036833	0.12427	-0.0021447
1.62	0.048368	-0.0030142	0.1014	-0.0095955	-0.97867	-0.036415	0.11961	-0.0020293
1.65	0.046938	-0.0029251	0.10013	-0.00937	-0.9786	-0.036285	0.11512	-0.0019195
1.68	0.045551	-0.0028387	0.098791	-0.0091306	-0.97939	-0.036447	0.1108	-0.0018152
1.71	0.044205	-0.0027548	0.09737	-0.0088781	-0.97913	-0.036305	0.10665	-0.0017162
1.74	0.042898	-0.0026734	0.095874	-0.0086182	-0.97952	-0.036378	0.10265	-0.0016225
1.77	0.041631	-0.0025944	0.094309	-0.008353	-0.97946	-0.03632	0.098805	-0.0015339
1.8	0.0404	-0.0025177	0.092684	-0.0080845	-0.97972	-0.036374	0.095109	-0.0014501
1.83	0.039206	-0.0024433	0.091002	-0.0078157	-0.97972	-0.036354	0.091555	-0.001371
1.86	0.038047	-0.0023711	0.089272	-0.0075479	-0.97949	-0.036266	0.088138	-0.0012964
1.89	0.036923	-0.002301	0.0875	-0.0072833	-0.98032	-0.036511	0.084854	-0.001226
1.92	0.035832	-0.002233	0.085702	-0.0070218	-0.98026	-0.036483	0.081708	-0.0011599
1.95	0.034773	-0.002167	0.083883	-0.0067643	-0.97898	-0.036079	0.078695	-0.0010975
1.98	0.033745	-0.0021029	0.082035	-0.006512	-0.97957	-0.036259	0.075784	-0.0010386
2.01	0.032748	-0.0020408	0.080171	-0.0062667	-0.97967	-0.036284	0.072984	-0.00098314
2.04	0.03178	-0.0019805	0.078296	-0.0060282	-0.97959	-0.036258	0.070289	-0.00093091
2.07	0.030841	-0.0019219	0.076418	-0.0057957	-0.97976	-0.036306	0.0677	-0.00088166
2.1	0.029929	-0.0018651	0.074541	-0.0055693	-0.97966	-0.036274	0.065209	-0.00083513
2.13	0.029045	-0.00181	0.072673	-0.0053502	-0.97992	-0.036353	0.062818	-0.00079135
2.16	0.028186	-0.0017565	0.070813	-0.0051381	-0.9797	-0.036285	0.060516	-0.00075003
2.19	0.027353	-0.0017046	0.06897	-0.0049341	-0.97975	-0.036298	0.058307	-0.00071123
2.22	0.026545	-0.0016542	0.067143	-0.0047379	-0.98054	-0.036544	0.05618	-0.00067466
2.25	0.02576	-0.0016053	0.065337	-0.0045501	-0.97982	-0.036319	0.054136	-0.00064034
2.28	0.024999	-0.0015579	0.063551	-0.00437	-0.97899	-0.036061	0.052167	-0.00060803
2.31	0.02426	-0.0015119	0.061787	-0.0041974	-0.97985	-0.036327	0.05027	-0.00057759
2.34	0.023543	-0.0014672	0.060044	-0.0040315	-0.97948	-0.036213	0.048437	-0.00054883
2.37	0.022847	-0.0014238	0.058331	-0.0038738	-0.97974	-0.036295	0.046677	-0.0005219
2.4	0.022172	-0.0013817	0.056659	-0.0037218	-0.9797	-0.03628	0.044992	-0.00049648
2.43	0.021517	-0.0013409	0.055038	-0.0035734	-0.97978	-0.036305	0.04339	-0.00047233
2.46	0.020881	-0.0013013	0.053449	-0.0034315	-0.97991	-0.036347	0.041848	-0.00044955
2.49	0.020264	-0.0012628	0.051888	-0.0032954	-0.97959	-0.036246	0.040359	-0.00042802
2.52	0.019665	-0.0012255	0.050355	-0.003165	-0.9801	-0.036404	0.038919	-0.00040763
2.55	0.019084	-0.0011893	0.048853	-0.0030404	-0.98045	-0.036515	0.037531	-0.00038839
2.58	0.01852	-0.0011541	0.047384	-0.0029206	-0.9793	-0.036157	0.036193	-0.00037014
2.61	0.017972	-0.00112	0.045951	-0.0028052	-0.97941	-0.036192	0.034906	-0.00035282
2.64	0.017441	-0.0010869	0.044553	-0.0026946	-0.97983	-0.036321	0.033666	-0.00033643
2.67	0.016926	-0.0010548	0.043189	-0.0025892	-0.9795	-0.036219	0.032472	-0.00032097
2.7	0.016425	-0.0010236	0.04186	-0.0024879	-0.9798	-0.036313	0.031322	-0.00030628
2.73	0.01594	-0.00099336	0.040566	-0.0023908	-0.97963	-0.036259	0.030215	-0.00029237
2.76	0.015469	-0.000964	0.039304	-0.002298	-0.97989	-0.03634	0.029147	-0.0002792
2.79	0.015012	-0.00093551	0.038077	-0.0022089	-0.97981	-0.036317	0.028118	-0.0002667
2.82	0.014568	-0.00090786	0.036884	-0.0021233	-0.97957	-0.036242	0.027128	-0.00025482
2.85	0.014138	-0.00088103	0.035724	-0.0020412	-0.9804	-0.036497	0.026174	-0.00024353
2.88	0.01372	-0.00085499	0.034596	-0.0019623	-0.98012	-0.036411	0.025255	-0.00023281
2.91	0.013314	-0.00082973	0.033501	-0.0018869	-0.97899	-0.036062	0.024369	-0.00022264
2.94	0.012921	-0.0008052	0.032436	-0.0018151	-0.97977	-0.036304	0.023515	-0.00021302
2.97	0.012539	-0.00078141	0.0314	-0.0017466	-0.97961	-0.036254	0.022691	-0.00020391
3	0.012168	-0.00075831	0.030395	-0.0016806	-0.97967	-0.036271	0.021896	-0.00019522
3.03	0.011809	-0.0007359	0.029421	-0.0016167	-0.97976	-0.0363	0.021131	-0.0001869
3.06	0.01146	-0.00071415	0.028476	-0.0015553	-0.97968	-0.036276	0.020394	-0.00017896
3.09	0.011121	-0.00069305	0.027558	-0.0014967	-0.97994	-0.036356	0.019683	-0.00017144
3.12	0.010792	-0.00067256	0.026667	-0.0014406	-0.97967	-0.036271	0.018997	-0.00016429
3.15	0.010473	-0.00065269	0.025802	-0.0013868	-0.97983	-0.036321	0.018335	-0.00015748
3.18	0.010164	-0.00063339	0.024964	-0.0013351	-0.9805	-0.036529	0.017696	-0.00015098
3.21	0.0098634	-0.00061468	0.024151	-0.0012854	-0.97962	-0.036255	0.01708	-0.00014478
3.24	0.0095719	-0.00059651	0.023363	-0.0012376	-0.9792	-0.036127	0.016486	-0.00013885
3.27	0.009289	-0.00057888	0.022601	-0.0011915	-0.97989	-0.03634	0.015914	-0.00013318
3.3	0.0090145	-0.00056177	0.021862	-0.0011471	-0.97944	-0.0362	0.015362	-0.00012776
3.33	0.0087481	-0.00054517	0.021145	-0.0011044	-0.97979	-0.036308	0.014829	-0.00012258
3.36	0.0084895	-0.00052906	0.02045	-0.0010632	-0.97966	-0.03627	0.014315	-0.00011761
3.39	0.0082386	-0.00051342	0.019778	-0.0010238	-0.97981	-0.036317	0.013819	-0.00011288
3.42	0.0079951	-0.00049825	0.019128	-0.00098589	-0.9799	-0.036343	0.013342	-0.00010836
3.45	0.0077589	-0.00048352	0.018497	-0.00094938	-0.97955	-0.036236	0.01288	-0.00010403
3.48	0.0075295	-0.00046923	0.017887	-0.00091439	-0.98019	-0.036433	0.012435	-9.9897e-05
3.51	0.007307	-0.00045536	0.017298	-0.00088092	-0.98032	-0.036473	0.012007	-9.5965e-05
3.54	0.0070911	-0.0004419	0.016725	-0.00084862	-0.97915	-0.03611	0.011592	-9.2188e-05
3.57	0.0068815	-0.00042884	0.016171	-0.00081767	-0.97962	-0.036255	0.011192	-8.8585e-05
3.6	0.0066781	-0.00041617	0.015637	-0.00078807	-0.97976	-0.036299	0.010807	-8.5155e-05
3.63	0.0064807	-0.00040387	0.015118	-0.00075955	-0.97956	-0.036239	0.010434	-8.1865e-05
3.66	0.0062892	-0.00039193	0.014615	-0.00073214	-0.97981	-0.036315	0.010075	-7.8716e-05
3.69	0.0061033	-0.00038035	0.01413	-0.00070592	-0.97962	-0.036257	0.0097281	-7.5716e-05
3.72	0.0059229	-0.00036911	0.013661	-0.00068077	-0.97992	-0.036351	0.009394	-7.2849e-05
3.75	0.0057479	-0.0003582	0.013206	-0.00065656	-0.97977	-0.036302	0.0090711	-7.01e-05
3.78	0.005578	-0.00034761	0.012767	-0.0006333	-0.97962	-0.036258	0.0087593	-6.7468e-05
3.81	0.0054132	-0.00033734	0.012341	-0.00061093	-0.98043	-0.036508	0.0084582	-6.4947e-05
3.84	0.0052532	-0.00032737	0.011928	-0.0005894	-0.97991	-0.036345	0.0081673	-6.253e-05
3.87	0.0050979	-0.0003177	0.01153	-0.00056863	-0.97905	-0.03608	0.0078865	-6.0206e-05
3.9	0.0049473	-0.00030831	0.011144	-0.0005485	-0.97988	-0.036336	0.0076157	-5.7965e-05
3.93	0.0048011	-0.00029919	0.010772	-0.00052896	-0.97952	-0.036224	0.0073546	-5.5797e-05
3.96	0.0046592	-0.00029035	0.010412	-0.00051006	-0.97973	-0.036292	0.0071027	-5.3709e-05
3.99	0.0045215	-0.00028177	0.010064	-0.00049188	-0.97973	-0.03629	0.0068596	-5.1708e-05
4.02	0.0043878	-0.00027344	0.0097276	-0.00047447	-0.97972	-0.036288	0.0066247	-4.9795e-05
4.05	0.0042582	-0.00026536	0.0094017	-0.00045779	-0.97994	-0.036357	0.0063977	-4.7967e-05
4.08	0.0041323	-0.00025752	0.0090865	-0.00044169	-0.97961	-0.036252	0.0061786	-4.6208e-05
4.11	0.0040102	-0.00024991	0.0087819	-0.00042611	-0.97996	-0.036361	0.0059671	-4.4511e-05
4.14	0.0038917	-0.00024252	0.0084875	-0.00041105	-0.98043	-0.036508	0.005763	-4.2875e-05
4.17	0.0037766	-0.00023536	0.0082029	-0.00039656	-0.9794	-0.036188	0.005566	-4.1306e-05
4.2	0.003665	-0.0002284	0.0079275	-0.00038265	-0.97942	-0.036195	0.0053756	-3.9804e-05
4.23	0.0035567	-0.00022165	0.0076614	-0.00036921	-0.97986	-0.036333	0.0051919	-3.8355e-05
4.26	0.0034516	-0.0002151	0.007404	-0.00035622	-0.97947	-0.036208	0.0050145	-3.6959e-05
4.29	0.0033496	-0.00020874	0.0071554	-0.00034369	-0.97982	-0.036318	0.0048432	-3.5615e-05
4.32	0.0032506	-0.00020257	0.0069149	-0.00033162	-0.97962	-0.036258	0.0046778	-3.4324e-05
4.35	0.0031545	-0.00019659	0.0066824	-0.00032001	-0.97987	-0.036333	0.0045181	-3.3084e-05
4.38	0.0030613	-0.00019077	0.0064576	-0.00030884	-0.97986	-0.03633	0.0043638	-3.1893e-05
4.41	0.0029708	-0.00018514	0.0062402	-0.00029808	-0.97954	-0.036233	0.0042147	-3.0749e-05
4.44	0.002883	-0.00017966	0.0060296	-0.00028768	-0.9803	-0.036467	0.0040705	-2.9646e-05
4.47	0.0027978	-0.00017436	0.0058255	-0.00027763	-0.98014	-0.036419	0.0039309	-2.8581e-05
4.5	0.0027151	-0.0001692	0.0056284	-0.00026795	-0.97905	-0.03608	0.0037961	-2.7557e-05
4.53	0.0026349	-0.0001642	0.0054384	-0.00025864	-0.98043	-0.036508	0.0036664	-2.6575e-05
4.56	0.002557	-0.00015935	0.0052545	-0.00024965	-0.98046	-0.036515	0.0035409	-2.5628e-05
4.59	0.0024814	-0.00015464	0.0050763	-0.00024092	-0.97853	-0.035917	0.0034194	-2.471e-05
4.62	0.0024081	-0.00015007	0.0049044	-0.0002325	-0.97993	-0.036353	0.0033023	-2.3826e-05
4.65	0.0023369	-0.00014563	0.0047388	-0.0002244	-0.97943	-0.036198	0.0031896	-2.2977e-05
4.68	0.0022679	-0.00014133	0.0045788	-0.00021658	-0.9796	-0.036252	0.0030808	-2.2159e-05
4.71	0.0022008	-0.00013715	0.0044236	-0.00020897	-0.97969	-0.036279	0.0029753	-2.1364e-05
4.74	0.0021358	-0.0001331	0.004274	-0.00020163	-0.97971	-0.036283	0.0028737	-2.0599e-05
4.77	0.0020727	-0.00012917	0.00413	-0.00019456	-0.97984	-0.036325	0.002776	-1.9863e-05
4.8	0.0020114	-0.00012535	0.0039913	-0.00018778	-0.97961	-0.036254	0.0026819	-1.9157e-05
4.83	0.001952	-0.00012164	0.0038565	-0.00018143	-0.98004	-0.036385	0.0025905	-1.8496e-05
4.86	0.0018943	-0.00011805	0.0037262	-0.00017523	-0.97997	-0.036366	0.0025023	-1.7853e-05
4.89	0.0018383	-0.00011456	0.0036004	-0.00016921	-0.97937	-0.036177	0.0024171	-1.7228e-05
4.92	0.001784	-0.00011117	0.0034788	-0.0001634	-0.98047	-0.03652	0.0023348	-1.6627e-05
4.95	0.0017312	-0.00010789	0.0033611	-0.0001578	-0.98063	-0.03657	0.0022552	-1.6048e-05
4.98	0.0016801	-0.0001047	0.0032472	-0.0001524	-0.97868	-0.035965	0.0021782	-1.5489e-05
5.01	0.0016304	-0.00010161	0.0031372	-0.0001472	-0.97995	-0.036359	0.0021039	-1.4952e-05
5.04	0.0015822	-9.8602e-05	0.0030308	-0.00014217	-0.98013	-0.036414	0.0020321	-1.4434e-05
5.07	0.0015355	-9.5688e-05	0.0029279	-0.00013731	-0.97889	-0.036031	0.0019626	-1.3933e-05
5.1	0.0014901	-9.286e-05	0.0028286	-0.00013262	-0.97977	-0.036304	0.0018957	-1.3451e-05
5.13	0.001446	-9.0116e-05	0.0027326	-0.00012807	-0.97946	-0.036208	0.001831	-1.2983e-05
5.16	0.0014033	-8.7452e-05	0.0026399	-0.00012366	-0.9798	-0.036311	0.0017684	-1.253e-05
5.19	0.0013618	-8.4868e-05	0.0025505	-0.0001194	-0.97965	-0.036266	0.0017082	-1.2093e-05
5.22	0.0013216	-8.2359e-05	0.002464	-0.00011526	-0.97985	-0.036326	0.00165	-1.1668e-05
5.25	0.0012825	-7.9926e-05	0.0023806	-0.00011125	-0.97988	-0.036337	0.0015938	-1.1258e-05
5.28	0.0012446	-7.7563e-05	0.0023002	-0.00010737	-0.97955	-0.036234	0.0015397	-1.0862e-05
5.31	0.0012078	-7.5271e-05	0.0022225	-0.00010366	-0.98027	-0.036459	0.0014875	-1.0482e-05
5.34	0.0011721	-7.3046e-05	0.0021474	-0.0001001	-0.98034	-0.03648	0.0014369	-1.0118e-05
5.37	0.0011375	-7.0888e-05	0.0020747	-9.6683e-05	-0.97908	-0.03609	0.001388	-9.7693e-06
5.4	0.0011039	-6.8792e-05	0.0020044	-9.3397e-05	-0.9796	-0.036251	0.0013408	-9.4339e-06
5.43	0.0010713	-6.6759e-05	0.0019364	-9.0217e-05	-0.97972	-0.036289	0.0012952	-9.1096e-06
5.46	0.0010396	-6.4786e-05	0.0018707	-8.7124e-05	-0.97959	-0.036246	0.001251	-8.7944e-06
5.49	0.0010089	-6.2872e-05	0.0018073	-8.4131e-05	-0.97979	-0.036308	0.0012084	-8.4896e-06
5.52	0.00097906	-6.1013e-05	0.0017461	-8.1237e-05	-0.97964	-0.036263	0.0011674	-8.1951e-06
5.55	0.00095012	-5.921e-05	0.001687	-7.8447e-05	-0.97992	-0.036351	0.0011277	-7.9113e-06
5.58	0.00092204	-5.746e-05	0.0016299	-7.5767e-05	-0.97973	-0.036292	0.0010894	-7.6388e-06
5.61	0.00089479	-5.5762e-05	0.0015747	-7.319e-05	-0.97969	-0.036278	0.0010524	-7.3769e-06
5.64	0.00086834	-5.4114e-05	0.0015213	-7.0694e-05	-0.98049	-0.036526	0.0010165	-7.1235e-06
5.67	0.00084268	-5.2515e-05	0.0014696	-6.8279e-05	-0.97986	-0.03633	0.00098194	-6.8784e-06
5.7	0.00081778	-5.0963e-05	0.0014198	-6.5946e-05	-0.97902	-0.036071	0.00094855	-6.6417e-06
5.73	0.00079361	-4.9457e-05	0.0013716	-6.368e-05	-0.97986	-0.036332	0.00091627	-6.4119e-06
5.76	0.00077015	-4.7995e-05	0.0013252	-6.1488e-05	-0.97949	-0.036217	0.00088515	-6.1898e-06
5.79	0.00074739	-4.6576e-05	0.0012803	-5.9363e-05	-0.97974	-0.036294	0.0008551	-5.9746e-06
5.82	0.0007253	-4.52e-05	0.001237	-5.7305e-05	-0.97971	-0.036285	0.00082609	-5.7662e-06
5.85	0.00070387	-4.3864e-05	0.0011953	-5.5315e-05	-0.97975	-0.036297	0.00079813	-5.5648e-06
5.88	0.00068306	-4.2568e-05	0.0011549	-5.3391e-05	-0.97993	-0.036353	0.00077108	-5.3702e-06
5.91	0.00066288	-4.131e-05	0.0011159	-5.1534e-05	-0.9796	-0.036249	0.00074503	-5.1824e-06
5.94	0.00064329	-4.0089e-05	0.0010783	-4.9753e-05	-0.97978	-0.036306	0.00071985	-5.0024e-06
5.97	0.00062427	-3.8904e-05	0.0010419	-4.8053e-05	-0.97983	-0.036323	0.00069548	-4.8306e-06
6	0.00060582	-3.7754e-05	0.0010067	-4.6435e-05	-0.97959	-0.036246	0.00067191	-4.6671e-06

